Extend and Explain: Interpreting Very Long Language Models

While Transformer language models (LMs) are state-of-the-art for information extraction, long text introduces computational challenges requiring suboptimal preprocessing steps or alternative model architectures. Sparse attention LMs can represent longer sequences, overcoming performance hurdles. However, it remains unclear how to explain predictions from these models, as not all tokens attend to each other in the self-attention layers, and long sequences pose computational challenges for explainability algorithms when runtime depends on document length. These challenges are severe in the medical context where documents can be very long, and machine learning (ML) models must be auditable and trustworthy. We introduce a novel Masked Sampling Procedure (MSP) to identify the text blocks that contribute to a prediction, apply MSP in the context of predicting diagnoses from medical text, and validate our approach with a blind review by two clinicians. Our method identifies about 1.7x more clinically informative text blocks than the previous state-of-the-art, runs up to 100x faster, and is tractable for generating important phrase pairs. MSP is particularly well-suited to long LMs but can be applied to any text classifier. We provide a general implementation of MSP.

==> tables/128_000_optum_charts_y_train_label_prev_report.csv <==
index,Prevalence,Label
0,0.2628026131272018,019
1,0.1818449225296713,018
2,0.1214871566850224,111
3,0.11285562814242227,096
4,0.11171324007251086,139
5,0.10976091938297362,108
6,0.10763347812703082,075
7,0.09918664705681157,085
8,0.07850053015015221,022
9,0.06619831036016006,138
10,0.057605089441461164,040
11,0.053038273420665596,058
12,0.05264288401682799,059
13,0.04200430960768889,012
14,0.03137941649280022,052
15,0.024741252522488627,079
16,0.023682320347504875,048
17,0.02210760337927968,023
18,0.0208721825084653,088
19,0.018082566610801383,141
20,0.016064575708862057,055
21,0.014909874474125253,010
22,0.01283168587748401,078
23,0.01269897732325478,112
24,0.0121380442589869,137
25,0.011566166159318672,161
26,0.010995656189075487,011
27,0.010778123610493552,084
28,0.010516810890310223,135
29,0.010251393781851763,009
30,0.00914731333584157,035
31,0.0089160994630092,136
32,0.008372952081266889,103
33,0.00815405137325991,189
34,0.007729931251496391,107
35,0.007705304921845606,028
36,0.007349591271334268,124
37,0.007205937681704689,134
38,0.0070486027978246745,100
39,0.006739405547764818,029
40,0.0064479939802305295,008
41,0.0060197694701918806,077
42,0.006008824434791531,057
43,0.00555323733625201,047
44,0.005297397133768854,188
45,0.004538085302869651,122
46,0.004066080651229606,086
47,0.0039744159797516845,021
48,0.0037746690836953176,051
49,0.003566713411088689,002
50,0.0031836371720764785,001
51,0.003122071347949516,087
52,0.002978417758319937,160
53,0.0027731983445633958,039
54,0.0026336491432089474,027
55,0.0025433526011560694,115
56,0.00251325375380511,072
57,0.002295721175223176,046
58,0.002265622327872217,033
59,0.0021534357150186406,186
60,0.0017648869583062558,169
61,0.001763518828881212,034
62,0.0017060573930293805,176
63,0.0015624038033998015,106
64,0.0015624038033998015,140
65,0.001442008413995964,074
66,0.001309299859766734,056
67,0.0013065636009166467,104
68,0.0011820638232376782,170
69,0.0010137839039573143,071
70,0.0009959982214317474,017
71,0.0009850531860313987,060
72,0.0009193829736293054,006
73,0.0009111741970790437,159
74,0.0008865478674282587,099
75,0.0008605534083524301,114
76,0.0008030919725005985,167
77,0.000783938160549988,158
78,0.0007552074426240722,082
79,0.0005992406881691008,070
80,0.00039265314498751583,076
81,0.00030098847350959403,080
82,0.0002708896261586346,054
83,0.0002093238020316722,073
84,0.00018196121353080002,157


==> tables/2021-cms-hccs.csv <==
Obs,V07 HCC,"Set to 0 HCCs
(Users should set the HCCs in this column to 0 when a person has the HCC listed in column B.)",HCC Label
1,1,,HIV/AIDS
2,2,,"Septicemia, Sepsis, Systemic Inflammatory Response Syndrome/Shock"
3,3,4,"Central Nervous System Infections, Except Viral Meningitis"
4,4,,Viral or Unspecified Meningitis
5,6,,Opportunistic Infections
6,8,"9 ,10 ,11 ,12 ,13",Metastatic Cancer
7,9,"10 ,11 ,12 ,13","Lung, Brain, and Other Severe Cancers, Including Pediatric Acute Lymphoid Leukemia"
8,10,"11 ,12 ,13",Non-Hodgkin Lymphomas and Other Cancers and Tumors
9,11,"12 ,13","Colorectal, Breast (Age < 50), Kidney, and Other Cancers"
10,12,13,"Breast (Age 50+) and Prostate Cancer, Benign/Uncertain Brain Tumors, and Other Cancers and Tumors"
11,13,,"Thyroid Cancer, Melanoma, Neurofibromatosis, and Other Cancers and Tumors"
12,18,"19 ,20 ,21 ,22",Pancreas Transplant Status
13,19,"20 ,21",Diabetes with Acute Complications
14,20,21,Diabetes with Chronic Complications
15,21,,Diabetes without Complication
16,22,,"Type 1 Diabetes Mellitus, add-on to Diabetes HCCs 19-21"
17,23,,Protein-Calorie Malnutrition
18,26,,Mucopolysaccharidosis
19,27,,Lipidoses and Glycogenosis
20,28,,"Congenital Metabolic Disorders, Not Elsewhere Classified"
21,29,,"Amyloidosis, Porphyria, and Other Metabolic Disorders"
22,30,,"Adrenal, Pituitary, and Other Significant Endocrine Disorders"
23,34,"35.1 ,35.2 ,36 ,37.1 ,37.2",Liver Transplant Status/Complications
24,35.1,"35.2 ,36 ,37.1 ,37.2","Acute Liver Failure/Disease, Including Neonatal Hepatitis"
25,35.2,"36 ,37.1 ,37.2",Chronic Liver Failure/End-Stage Liver Disorders
26,36,"37.1 ,37.2",Cirrhosis of Liver
27,37.1,37.2,Chronic Viral Hepatitis C
28,37.2,,"Chronic Hepatitis, Except Chronic Viral Hepatitis C"
29,41,"45 ,48",Intestine Transplant Status/Complications
30,42,45,Peritonitis/Gastrointestinal Perforation/Necrotizing Enterocolitis
31,45,,Intestinal Obstruction
32,46,47,Chronic Pancreatitis
33,47,,Acute Pancreatitis
34,48,,Inflammatory Bowel Disease
35,54,55,Necrotizing Fasciitis
36,55,,Bone/Joint/Muscle Infections/Necrosis
37,56,57,Rheumatoid Arthritis and Specified Autoimmune Disorders
38,57,,Systemic Lupus Erythematosus and Other Autoimmune Disorders
39,61,,Osteogenesis Imperfecta and Other Osteodystrophies
40,62,,Congenital/Developmental Skeletal and Connective Tissue Disorders
41,63,,Cleft Lip/Cleft Palate
42,64,,"Major Congenital Anomalies of Diaphragm, Abdominal Wall, and Esophagus, Age < 2"
43,66,75,Hemophilia
44,67,75,Myelodysplastic Syndromes and Myelofibrosis
45,68,"69 ,74 ,75",Aplastic Anemia
46,69,,"Acquired Hemolytic Anemia, Including Hemolytic Disease of Newborn"
47,70,71,Sickle Cell Anemia (Hb-SS)
48,71,,Beta Thalassemia Major
49,73,74,Combined and Other Severe Immunodeficiencies
50,74,,Disorders of the Immune Mechanism
51,75,,Coagulation Defects and Other Specified Hematological Disorders
52,81,"82 ,83 ,84",Drug Use with Psychotic Complications
53,82,"83 ,84","Drug Use Disorder, Moderate/Severe, or Drug Use with Non-Psychotic Complications"
54,83,84,Alcohol Use with Psychotic Complications
55,84,,"Alcohol Use Disorder, Moderate/Severe, or Alcohol Use with Specified Non-Psychotic Complications"
56,87.1,"87.2 ,88 ,90 ,102 ,103",Schizophrenia
57,87.2,"88 ,90 ,102 ,103","Delusional and Other Specified Psychotic Disorders, Unspecified Psychosis"
58,88,"90 ,102 ,103","Major Depressive Disorder, Severe, and Bipolar Disorders"
59,90,,Personality Disorders
60,94,,Anorexia/Bulimia Nervosa
61,96,97,"Prader-Willi, Patau, Edwards, and Autosomal Deletion Syndromes"
62,97,,"Down Syndrome, Fragile X, Other Chromosomal Anomalies, and Congenital Malformation Syndromes"
63,102,"90 ,103",Autistic Disorder
64,103,90,"Pervasive Developmental Disorders, Except Autistic Disorder"
65,106,"107 ,108 ,109 ,110 ,150 ,151 ,228",Traumatic Complete Lesion Cervical Spinal Cord
66,107,"109 ,110 ,150 ,151 ,228",Quadriplegia
67,108,"109 ,110 ,151 ,228",Traumatic Complete Lesion Dorsal Spinal Cord
68,109,"110 ,151 ,228",Paraplegia
69,110,228,Spinal Cord Disorders/Injuries
70,111,,Amyotrophic Lateral Sclerosis and Other Anterior Horn Cell Disease
71,112,"107 ,109 ,110 ,113 ,150 ,151 ,228",Quadriplegic Cerebral Palsy
72,113,"107 ,109 ,110 ,150 ,151 ,228","Cerebral Palsy, Except Quadriplegic"
73,114,121,Spina Bifida and Other Brain/Spinal/Nervous System Congenital Anomalies
74,115,,Myasthenia Gravis/Myoneural Disorders and Guillain-Barre Syndrome/Inflammatory and Toxic Neuropathy
75,117,,Muscular Dystrophy
76,118,,Multiple Sclerosis
77,119,,"Parkinson's, Huntington's, and Spinocerebellar Disease, and Other Neurodegenerative Disorders"
78,120,,Seizure Disorders and Convulsions
79,121,,Hydrocephalus
80,122,,"Coma, Brain Compression/Anoxic Damage"
81,123,,Narcolepsy and Cataplexy
82,125,"126 ,127",Respirator Dependence/Tracheostomy Status
83,126,127,Respiratory Arrest
84,127,,"Cardio-Respiratory Failure and Shock, Including Respiratory Distress Syndromes"
85,128,"129 ,130",Heart Assistive Device/Artificial Heart
86,129,130,Heart Transplant Status/Complications
87,130,,Heart Failure
88,131,132,Acute Myocardial Infarction
89,132,,Unstable Angina and Other Acute Ischemic Heart Disease
90,135,,"Heart Infection/Inflammation, Except Rheumatic"
91,137,"138 ,139",Hypoplastic Left Heart Syndrome and Other Severe Congenital Heart Disorders
92,138,139,Major Congenital Heart/Circulatory Disorders
93,139,,"Atrial and Ventricular Septal Defects, Patent Ductus Arteriosus, and Other Congenital Heart/Circulatory Disorders"
94,142,,Specified Heart Arrhythmias
95,145,"146 ,149",Intracranial Hemorrhage
96,146,,Ischemic or Unspecified Stroke
97,149,,Cerebral Aneurysm and Arteriovenous Malformation
98,150,151,Hemiplegia/Hemiparesis
99,151,,"Monoplegia, Other Paralytic Syndromes"
100,153,"217 ,234 ,254",Atherosclerosis of the Extremities with Ulceration or Gangrene
101,154,,Vascular Disease with Complications
102,156,,Pulmonary Embolism and Deep Vein Thrombosis
103,158,"159 ,160 ,161.1 ,161.2 ,162",Lung Transplant Status/Complications
104,159,"160 ,161.1 ,161.2",Cystic Fibrosis
105,160,"161.1 ,161.2","Chronic Obstructive Pulmonary Disease, Including Bronchiectasis"
106,161.1,161.2,Severe Asthma
107,161.2,,"Asthma, Except Severe"
108,162,"161.1 ,161.2",Fibrosis of Lung and Other Lung Disorders
109,163,,Aspiration and Specified Bacterial Pneumonias and Other Severe Lung Infections
110,174,,Exudative Macular Degeneration
111,183,"184 ,187 ,188",Kidney Transplant Status/Complications
112,184,"187 ,188",End Stage Renal Disease
113,187,188,"Chronic Kidney Disease, Stage 5"
114,188,,"Chronic Kidney Disease, Severe (Stage 4)"
115,203,"204 ,205 ,210 ,211 ,212",Ectopic and Molar Pregnancy
116,204,"205 ,210 ,211 ,212",Miscarriage with Complications
117,205,"210 ,211 ,212",Miscarriage with No or Minor Complications
118,207,"203 ,204 ,205 ,208 ,209 ,210 ,211 ,212",Pregnancy with Delivery with Major Complications
119,208,"209 ,210 ,211 ,212",Pregnancy with Delivery with Complications
120,209,"210 ,211 ,212",Pregnancy with Delivery with No or Minor Complications
121,210,"211 ,212",(Ongoing) Pregnancy without Delivery with Major Complications
122,211,212,(Ongoing) Pregnancy without Delivery with Complications
123,212,,(Ongoing) Pregnancy without Delivery with No or Minor Complications
124,217,,"Chronic Ulcer of Skin, Except Pressure"
125,218,219,Extensive Third Degree Burns
126,219,,Major Skin Burn or Condition
127,223,122,Severe Head Injury
128,226,,Hip and Pelvic Fractures
129,228,,Vertebral Fractures without Spinal Cord Injury
130,234,254,Traumatic Amputations and Amputation Complications
131,242,"243 ,244 ,245 ,246 ,247 ,248 ,249","Extremely Immature Newborns, Birthweight < 500 Grams"
132,243,"244 ,245 ,246 ,247 ,248 ,249","Extremely Immature Newborns, Including Birthweight 500-749 Grams"
133,244,"245 ,246 ,247 ,248 ,249","Extremely Immature Newborns, Including Birthweight 750-999 Grams"
134,245,"246 ,247 ,248 ,249","Premature Newborns, Including Birthweight 1000-1499 Grams"
135,246,"247 ,248 ,249","Premature Newborns, Including Birthweight 1500-1999 Grams"
136,247,"248 ,249","Premature Newborns, Including Birthweight 2000-2499 Grams"
137,248,249,"Other Premature, Low Birthweight, Malnourished, or Multiple Birth Newborns"
138,249,,"Term or Post-Term Singleton Newborn, Normal or High Birthweight"
139,251,,"Stem Cell, Including Bone Marrow, Transplant Status/Complications"
140,253,,Artificial Openings for Feeding or Elimination
141,254,,"Amputation Status, Upper Limb or Lower Limb"

==> tables/hcc2icd.csv <==
V07 HCC,HCC Label,ICD10
1.0,HIV/AIDS,"['B20', 'B9735', 'Z21']"
2.0,"Septicemia, Sepsis, Systemic Inflammatory Response Syndrome/Shock","['A021', 'A207', 'A227', 'A267', 'A327', 'A392', 'A393', 'A394', 'A400', 'A401', 'A403', 'A408', 'A409', 'A4101', 'A4102', 'A411', 'A412', 'A413', 'A414', 'A4150', 'A4151', 'A4152', 'A4153', 'A4159', 'A4181', 'A4189', 'A419', 'A427', 'A483', 'A5486', 'B007', 'B377', 'P0270', 'P360', 'P3610', 'P3619', 'P362', 'P3630', 'P3639', 'P364', 'P365', 'P368', 'P369', 'R571', 'R578', 'R6510', 'R6511', 'R6520', 'R6521', 'T794XXA', 'T8144XA']"
3.0,"Central Nervous System Infections, Except Viral Meningitis","['A0101', 'A0221', 'A066', 'A170', 'A171', 'A1781', 'A1782', 'A1783', 'A1789', 'A179', 'A203', 'A2781', 'A3211', 'A3212', 'A34', 'A35', 'A390', 'A3981', 'A4281', 'A4282', 'A5040', 'A5041', 'A5042', 'A5043', 'A5044', 'A5045', 'A5049', 'A5141', 'A5210', 'A5211', 'A5212', 'A5213', 'A5214', 'A5215', 'A5216', 'A5217', 'A5219', 'A522', 'A523', 'A5481', 'A5482', 'A6921', 'A800', 'A801', 'A802', 'A8030', 'A8039', 'A804', 'A809', 'A820', 'A821', 'A829', 'A830', 'A831', 'A832', 'A833', 'A834', 'A835', 'A836', 'A838', 'A839', 'A840', 'A841', 'A848', 'A849', 'A850', 'A851', 'A852', 'A858', 'A86', 'A888', 'A89', 'A922', 'A9230', 'A9231', 'A9232', 'A9239', 'B004', 'B0111', 'B020', 'B050', 'B0601', 'B1001', 'B1009', 'B262', 'B375', 'B384', 'B4081', 'B4281', 'B431', 'B5741', 'B5742', 'B6011', 'G000', 'G001', 'G002', 'G003', 'G008', 'G009', 'G01', 'G02', 'G0400', 'G0401', 'G0402', 'G042', 'G0430', 'G0431', 'G0432', 'G0439', 'G0481', 'G0490', 'G053', 'G060', 'G061', 'G062', 'G07', 'G08']"
4.0,Viral or Unspecified Meningitis,"['A870', 'A871', 'A872', 'A878', 'A879', 'A880', 'B003', 'B010', 'B021', 'B051', 'B0602', 'B261', 'B2702', 'B2712', 'B2782', 'B2792', 'D8681', 'G030', 'G031', 'G032', 'G038', 'G039']"
6.0,Opportunistic Infections,"['A072', 'A310', 'A312', 'B250', 'B251', 'B252', 'B258', 'B259', 'B371', 'B3781', 'B440', 'B441', 'B442', 'B447', 'B4489', 'B449', 'B450', 'B451', 'B452', 'B453', 'B457', 'B458', 'B459', 'B460', 'B461', 'B462', 'B463', 'B464', 'B465', 'B468', 'B469', 'B484', 'B488', 'B582', 'B583', 'B59', 'P351']"
8.0,Metastatic Cancer,"['C770', 'C771', 'C772', 'C773', 'C774', 'C775', 'C778', 'C779', 'C7800', 'C7801', 'C7802', 'C781', 'C782', 'C7830', 'C7839', 'C784', 'C785', 'C786', 'C787', 'C7880', 'C7889', 'C7900', 'C7901', 'C7902', 'C7910', 'C7911', 'C7919', 'C792', 'C7931', 'C7932', 'C7940', 'C7949', 'C7951', 'C7952', 'C7960', 'C7961', 'C7962', 'C7970', 'C7971', 'C7972', 'C7981', 'C7982', 'C7989', 'C799', 'C7B00', 'C7B01', 'C7B02', 'C7B03', 'C7B04', 'C7B09', 'C7B1', 'C7B8', 'C800', 'C9100', 'C9101', 'C9102', 'C9200', 'C9201', 'C9202', 'C9240', 'C9241', 'C9242', 'C9250', 'C9251', 'C9252', 'C9260', 'C9261', 'C9262', 'C92A0', 'C92A1', 'C92A2', 'C9300', 'C9301', 'C9302', 'C9400', 'C9401', 'C9402', 'C9420', 'C9421', 'C9422', 'C9440', 'C9441', 'C9442', 'C9500', 'C9501', 'C9502', 'E883']"
9.0,"Lung, Brain, and Other Severe Cancers, Including Pediatric Acute Lymphoid Leukemia","['C153', 'C154', 'C155', 'C158', 'C159', 'C160', 'C161', 'C162', 'C163', 'C164', 'C165', 'C166', 'C168', 'C169', 'C170', 'C171', 'C172', 'C173', 'C178', 'C179', 'C220', 'C221', 'C222', 'C223', 'C224', 'C227', 'C228', 'C229', 'C23', 'C240', 'C241', 'C248', 'C249', 'C250', 'C251', 'C252', 'C253', 'C254', 'C257', 'C258', 'C259', 'C33', 'C3400', 'C3401', 'C3402', 'C3410', 'C3411', 'C3412', 'C342', 'C3430', 'C3431', 'C3432', 'C3480', 'C3481', 'C3482', 'C3490', 'C3491', 'C3492', 'C384', 'C450', 'C451', 'C452', 'C457', 'C459', 'C480', 'C481', 'C482', 'C488', 'C700', 'C701', 'C709', 'C710', 'C711', 'C712', 'C713', 'C714', 'C715', 'C716', 'C717', 'C718', 'C719', 'C720', 'C721', 'C7220', 'C7221', 'C7222', 'C7230', 'C7231', 'C7232', 'C7240', 'C7241', 'C7242', 'C7250', 'C7259', 'C729', 'C7400', 'C7401', 'C7402', 'C7410', 'C7411', 'C7412', 'C7490', 'C7491', 'C7492', 'C751', 'C752', 'C753', 'C9000', 'C9001', 'C9002', 'C9010', 'C9011', 'C9012', 'C9020', 'C9021', 'C9022', 'C9100', 'C9101', 'C9102', 'C9210', 'C9211', 'C9212', 'C9220', 'C9221', 'C9222', 'C9230', 'C9231', 'C9232', 'C9290', 'C9291', 'C9292', 'C92Z0', 'C92Z1', 'C92Z2', 'C9310', 'C9311', 'C9312', 'C9330', 'C9331', 'C9332', 'C9390', 'C9391', 'C9392', 'C93Z0', 'C93Z1', 'C93Z2', 'C9430', 'C9431', 'C9432', 'C9480', 'C9481', 'C9482', 'C9500', 'C9501', 'C9502']"
10.0,Non-Hodgkin Lymphomas and Other Cancers and Tumors,"['C380', 'C4000', 'C4001', 'C4002', 'C4010', 'C4011', 'C4012', 'C4020', 'C4021', 'C4022', 'C4030', 'C4031', 'C4032', 'C4080', 'C4081', 'C4082', 'C4090', 'C4091', 'C4092', 'C410', 'C411', 'C412', 'C413', 'C414', 'C419', 'C460', 'C461', 'C462', 'C463', 'C464', 'C4650', 'C4651', 'C4652', 'C467', 'C469', 'C470', 'C4710', 'C4711', 'C4712', 'C4720', 'C4721', 'C4722', 'C473', 'C474', 'C475', 'C476', 'C478', 'C479', 'C490', 'C4910', 'C4911', 'C4912', 'C4920', 'C4921', 'C4922', 'C493', 'C494', 'C495', 'C496', 'C498', 'C499', 'C49A0', 'C49A1', 'C49A2', 'C49A3', 'C49A4', 'C49A5', 'C49A9', 'C7400', 'C7401', 'C7402', 'C7410', 'C7411', 'C7412', 'C7490', 'C7491', 'C7492', 'C8200', 'C8201', 'C8202', 'C8203', 'C8204', 'C8205', 'C8206', 'C8207', 'C8208', 'C8209', 'C8210', 'C8211', 'C8212', 'C8213', 'C8214', 'C8215', 'C8216', 'C8217', 'C8218', 'C8219', 'C8220', 'C8221', 'C8222', 'C8223', 'C8224', 'C8225', 'C8226', 'C8227', 'C8228', 'C8229', 'C8230', 'C8231', 'C8232', 'C8233', 'C8234', 'C8235', 'C8236', 'C8237', 'C8238', 'C8239', 'C8240', 'C8241', 'C8242', 'C8243', 'C8244', 'C8245', 'C8246', 'C8247', 'C8248', 'C8249', 'C8250', 'C8251', 'C8252', 'C8253', 'C8254', 'C8255', 'C8256', 'C8257', 'C8258', 'C8259', 'C8260', 'C8261', 'C8262', 'C8263', 'C8264', 'C8265', 'C8266', 'C8267', 'C8268', 'C8269', 'C8280', 'C8281', 'C8282', 'C8283', 'C8284', 'C8285', 'C8286', 'C8287', 'C8288', 'C8289', 'C8290', 'C8291', 'C8292', 'C8293', 'C8294', 'C8295', 'C8296', 'C8297', 'C8298', 'C8299', 'C8300', 'C8301', 'C8302', 'C8303', 'C8304', 'C8305', 'C8306', 'C8307', 'C8308', 'C8309', 'C8310', 'C8311', 'C8312', 'C8313', 'C8314', 'C8315', 'C8316', 'C8317', 'C8318', 'C8319', 'C8330', 'C8331', 'C8332', 'C8333', 'C8334', 'C8335', 'C8336', 'C8337', 'C8338', 'C8339', 'C8350', 'C8351', 'C8352', 'C8353', 'C8354', 'C8355', 'C8356', 'C8357', 'C8358', 'C8359', 'C8370', 'C8371', 'C8372', 'C8373', 'C8374', 'C8375', 'C8376', 'C8377', 'C8378', 'C8379', 'C8380', 'C8381', 'C8382', 'C8383', 'C8384', 'C8385', 'C8386', 'C8387', 'C8388', 'C8389', 'C8390', 'C8391', 'C8392', 'C8393', 'C8394', 'C8395', 'C8396', 'C8397', 'C8398', 'C8399', 'C8400', 'C8401', 'C8402', 'C8403', 'C8404', 'C8405', 'C8406', 'C8407', 'C8408', 'C8409', 'C8410', 'C8411', 'C8412', 'C8413', 'C8414', 'C8415', 'C8416', 'C8417', 'C8418', 'C8419', 'C8440', 'C8441', 'C8442', 'C8443', 'C8444', 'C8445', 'C8446', 'C8447', 'C8448', 'C8449', 'C8460', 'C8461', 'C8462', 'C8463', 'C8464', 'C8465', 'C8466', 'C8467', 'C8468', 'C8469', 'C8470', 'C8471', 'C8472', 'C8473', 'C8474', 'C8475', 'C8476', 'C8477', 'C8478', 'C8479', 'C8490', 'C8491', 'C8492', 'C8493', 'C8494', 'C8495', 'C8496', 'C8497', 'C8498', 'C8499', 'C84A0', 'C84A1', 'C84A2', 'C84A3', 'C84A4', 'C84A5', 'C84A6', 'C84A7', 'C84A8', 'C84A9', 'C84Z0', 'C84Z1', 'C84Z2', 'C84Z3', 'C84Z4', 'C84Z5', 'C84Z6', 'C84Z7', 'C84Z8', 'C84Z9', 'C8510', 'C8511', 'C8512', 'C8513', 'C8514', 'C8515', 'C8516', 'C8517', 'C8518', 'C8519', 'C8520', 'C8521', 'C8522', 'C8523', 'C8524', 'C8525', 'C8526', 'C8527', 'C8528', 'C8529', 'C8580', 'C8581', 'C8582', 'C8583', 'C8584', 'C8585', 'C8586', 'C8587', 'C8588', 'C8589', 'C8590', 'C8591', 'C8592', 'C8593', 'C8594', 'C8595', 'C8596', 'C8597', 'C8598', 'C8599', 'C860', 'C861', 'C862', 'C863', 'C864', 'C865', 'C866', 'C880', 'C882', 'C883', 'C884', 'C888', 'C889', 'C9030', 'C9031', 'C9032', 'C9110', 'C9111', 'C9112', 'C9130', 'C9131', 'C9132', 'C9140', 'C9141', 'C9142', 'C9150', 'C9151', 'C9152', 'C9160', 'C9161', 'C9162', 'C9190', 'C9191', 'C9192', 'C91A0', 'C91A1', 'C91A2', 'C91Z0', 'C91Z1', 'C91Z2', 'C9510', 'C9511', 'C9512', 'C9590', 'C9591', 'C9592', 'C960', 'C9620', 'C9621', 'C9622', 'C9629', 'C964', 'C965', 'C966', 'C969', 'C96A', 'C96Z', 'D151']"
11.0,"Colorectal, Breast (Age < 50), Kidney, and Other Cancers","['C01', 'C020', 'C021', 'C022', 'C023', 'C024', 'C028', 'C029', 'C030', 'C031', 'C039', 'C040', 'C041', 'C048', 'C049', 'C050', 'C051', 'C052', 'C058', 'C059', 'C060', 'C061', 'C062', 'C0680', 'C0689', 'C069', 'C07', 'C080', 'C081', 'C089', 'C090', 'C091', 'C098', 'C099', 'C100', 'C101', 'C102', 'C103', 'C104', 'C108', 'C109', 'C110', 'C111', 'C112', 'C113', 'C118', 'C119', 'C12', 'C130', 'C131', 'C132', 'C138', 'C139', 'C140', 'C142', 'C148', 'C180', 'C181', 'C182', 'C183', 'C184', 'C185', 'C186', 'C187', 'C188', 'C189', 'C19', 'C20', 'C210', 'C211', 'C212', 'C218', 'C260', 'C261', 'C269', 'C300', 'C301', 'C310', 'C311', 'C312', 'C313', 'C318', 'C319', 'C320', 'C321', 'C322', 'C323', 'C328', 'C329', 'C37', 'C381', 'C382', 'C383', 'C388', 'C390', 'C399', 'C50011', 'C50012', 'C50019', 'C50021', 'C50022', 'C50029', 'C50111', 'C50112', 'C50119', 'C50121', 'C50122', 'C50129', 'C50211', 'C50212', 'C50219', 'C50221', 'C50222', 'C50229', 'C50311', 'C50312', 'C50319', 'C50321', 'C50322', 'C50329', 'C50411', 'C50412', 'C50419', 'C50421', 'C50422', 'C50429', 'C50511', 'C50512', 'C50519', 'C50521', 'C50522', 'C50529', 'C50611', 'C50612', 'C50619', 'C50621', 'C50622', 'C50629', 'C50811', 'C50812', 'C50819', 'C50821', 'C50822', 'C50829', 'C50911', 'C50912', 'C50919', 'C50921', 'C50922', 'C50929', 'C561', 'C562', 'C569', 'C5700', 'C5701', 'C5702', 'C5710', 'C5711', 'C5712', 'C5720', 'C5721', 'C5722', 'C573', 'C574', 'C58', 'C641', 'C642', 'C649', 'C651', 'C652', 'C659']"
12.0,"Breast (Age 50+) and Prostate Cancer, Benign/Uncertain Brain Tumors, and Other Cancers and Tumors","['C4A0', 'C4A10', 'C4A111', 'C4A112', 'C4A121', 'C4A122', 'C4A20', 'C4A21', 'C4A22', 'C4A30', 'C4A31', 'C4A39', 'C4A4', 'C4A51', 'C4A52', 'C4A59', 'C4A60', 'C4A61', 'C4A62', 'C4A70', 'C4A71', 'C4A72', 'C4A8', 'C4A9', 'C50011', 'C50012', 'C50019', 'C50021', 'C50022', 'C50029', 'C50111', 'C50112', 'C50119', 'C50121', 'C50122', 'C50129', 'C50211', 'C50212', 'C50219', 'C50221', 'C50222', 'C50229', 'C50311', 'C50312', 'C50319', 'C50321', 'C50322', 'C50329', 'C50411', 'C50412', 'C50419', 'C50421', 'C50422', 'C50429', 'C50511', 'C50512', 'C50519', 'C50521', 'C50522', 'C50529', 'C50611', 'C50612', 'C50619', 'C50621', 'C50622', 'C50629', 'C50811', 'C50812', 'C50819', 'C50821', 'C50822', 'C50829', 'C50911', 'C50912', 'C50919', 'C50921', 'C50922', 'C50929', 'C510', 'C511', 'C512', 'C518', 'C519', 'C52', 'C530', 'C531', 'C538', 'C539', 'C540', 'C541', 'C542', 'C543', 'C548', 'C549', 'C55', 'C577', 'C578', 'C579', 'C61', 'C661', 'C662', 'C669', 'C670', 'C671', 'C672', 'C673', 'C674', 'C675', 'C676', 'C677', 'C678', 'C679', 'C680', 'C681', 'C688', 'C689', 'C6900', 'C6901', 'C6902', 'C6910', 'C6911', 'C6912', 'C6920', 'C6921', 'C6922', 'C6930', 'C6931', 'C6932', 'C6940', 'C6941', 'C6942', 'C6950', 'C6951', 'C6952', 'C6960', 'C6961', 'C6962', 'C6980', 'C6981', 'C6982', 'C6990', 'C6991', 'C6992', 'C760', 'C761', 'C762', 'C763', 'C7640', 'C7641', 'C7642', 'C7650', 'C7651', 'C7652', 'C768', 'C7A00', 'C7A010', 'C7A011', 'C7A012', 'C7A019', 'C7A020', 'C7A021', 'C7A022', 'C7A023', 'C7A024', 'C7A025', 'C7A026', 'C7A029', 'C7A090', 'C7A091', 'C7A092', 'C7A093', 'C7A094', 'C7A095', 'C7A096', 'C7A098', 'C7A1', 'C7A8', 'C802', 'C8100', 'C8101', 'C8102', 'C8103', 'C8104', 'C8105', 'C8106', 'C8107', 'C8108', 'C8109', 'C8110', 'C8111', 'C8112', 'C8113', 'C8114', 'C8115', 'C8116', 'C8117', 'C8118', 'C8119', 'C8120', 'C8121', 'C8122', 'C8123', 'C8124', 'C8125', 'C8126', 'C8127', 'C8128', 'C8129', 'C8130', 'C8131', 'C8132', 'C8133', 'C8134', 'C8135', 'C8136', 'C8137', 'C8138', 'C8139', 'C8140', 'C8141', 'C8142', 'C8143', 'C8144', 'C8145', 'C8146', 'C8147', 'C8148', 'C8149', 'C8170', 'C8171', 'C8172', 'C8173', 'C8174', 'C8175', 'C8176', 'C8177', 'C8178', 'C8179', 'C8190', 'C8191', 'C8192', 'C8193', 'C8194', 'C8195', 'C8196', 'C8197', 'C8198', 'C8199', 'D1802', 'D320', 'D321', 'D329', 'D330', 'D331', 'D332', 'D333', 'D334', 'D337', 'D339', 'D352', 'D353', 'D354', 'D420', 'D421', 'D429', 'D430', 'D431', 'D432', 'D433', 'D434', 'D438', 'D439', 'D443', 'D444', 'D445', 'D446', 'D447', 'D496', 'Q851', 'Q858', 'Q859']"
13.0,"Thyroid Cancer, Melanoma, Neurofibromatosis, and Other Cancers and Tumors","['C430', 'C4310', 'C43111', 'C43112', 'C43121', 'C43122', 'C4320', 'C4321', 'C4322', 'C4330', 'C4331', 'C4339', 'C434', 'C4351', 'C4352', 'C4359', 'C4360', 'C4361', 'C4362', 'C4370', 'C4371', 'C4372', 'C438', 'C439', 'C600', 'C601', 'C602', 'C608', 'C609', 'C6200', 'C6201', 'C6202', 'C6210', 'C6211', 'C6212', 'C6290', 'C6291', 'C6292', 'C6300', 'C6301', 'C6302', 'C6310', 'C6311', 'C6312', 'C632', 'C637', 'C638', 'C639', 'C73', 'C750', 'C754', 'C755', 'C758', 'C759', 'C801', 'D030', 'D0310', 'D03111', 'D03112', 'D03121', 'D03122', 'D0320', 'D0321', 'D0322', 'D0330', 'D0339', 'D034', 'D0351', 'D0352', 'D0359', 'D0360', 'D0361', 'D0362', 'D0370', 'D0371', 'D0372', 'D038', 'D039', 'E340', 'Q8500', 'Q8501', 'Q8502', 'Q8503', 'Q8509']"
18.0,Pancreas Transplant Status,['Z9483']
19.0,Diabetes with Acute Complications,"['E0800', 'E0801', 'E0810', 'E0811', 'E08641', 'E0900', 'E0901', 'E0910', 'E0911', 'E09641', 'E1010', 'E1011', 'E10641', 'E1100', 'E1101', 'E1110', 'E1111', 'E11641', 'E1300', 'E1301', 'E1310', 'E1311', 'E13641']"
20.0,Diabetes with Chronic Complications,"['E0821', 'E0822', 'E0829', 'E08311', 'E08319', 'E083211', 'E083212', 'E083213', 'E083219', 'E083291', 'E083292', 'E083293', 'E083299', 'E083311', 'E083312', 'E083313', 'E083319', 'E083391', 'E083392', 'E083393', 'E083399', 'E083411', 'E083412', 'E083413', 'E083419', 'E083491', 'E083492', 'E083493', 'E083499', 'E083511', 'E083512', 'E083513', 'E083519', 'E083521', 'E083522', 'E083523', 'E083529', 'E083531', 'E083532', 'E083533', 'E083539', 'E083541', 'E083542', 'E083543', 'E083549', 'E083551', 'E083552', 'E083553', 'E083559', 'E083591', 'E083592', 'E083593', 'E083599', 'E0836', 'E0837X1', 'E0837X2', 'E0837X3', 'E0837X9', 'E0839', 'E0840', 'E0841', 'E0842', 'E0843', 'E0844', 'E0849', 'E0851', 'E0852', 'E0859', 'E08610', 'E08618', 'E08620', 'E08621', 'E08622', 'E08628', 'E08630', 'E08638', 'E0869', 'E0921', 'E0922', 'E0929', 'E09311', 'E09319', 'E093211', 'E093212', 'E093213', 'E093219', 'E093291', 'E093292', 'E093293', 'E093299', 'E093311', 'E093312', 'E093313', 'E093319', 'E093391', 'E093392', 'E093393', 'E093399', 'E093411', 'E093412', 'E093413', 'E093419', 'E093491', 'E093492', 'E093493', 'E093499', 'E093511', 'E093512', 'E093513', 'E093519', 'E093521', 'E093522', 'E093523', 'E093529', 'E093531', 'E093532', 'E093533', 'E093539', 'E093541', 'E093542', 'E093543', 'E093549', 'E093551', 'E093552', 'E093553', 'E093559', 'E093591', 'E093592', 'E093593', 'E093599', 'E0936', 'E0937X1', 'E0937X2', 'E0937X3', 'E0937X9', 'E0939', 'E0940', 'E0941', 'E0942', 'E0943', 'E0944', 'E0949', 'E0951', 'E0952', 'E0959', 'E09610', 'E09618', 'E09620', 'E09621', 'E09622', 'E09628', 'E09630', 'E09638', 'E0969', 'E1021', 'E1022', 'E1029', 'E10311', 'E10319', 'E103211', 'E103212', 'E103213', 'E103219', 'E103291', 'E103292', 'E103293', 'E103299', 'E103311', 'E103312', 'E103313', 'E103319', 'E103391', 'E103392', 'E103393', 'E103399', 'E103411', 'E103412', 'E103413', 'E103419', 'E103491', 'E103492', 'E103493', 'E103499', 'E103511', 'E103512', 'E103513', 'E103519', 'E103521', 'E103522', 'E103523', 'E103529', 'E103531', 'E103532', 'E103533', 'E103539', 'E103541', 'E103542', 'E103543', 'E103549', 'E103551', 'E103552', 'E103553', 'E103559', 'E103591', 'E103592', 'E103593', 'E103599', 'E1036', 'E1037X1', 'E1037X2', 'E1037X3', 'E1037X9', 'E1039', 'E1040', 'E1041', 'E1042', 'E1043', 'E1044', 'E1049', 'E1051', 'E1052', 'E1059', 'E10610', 'E10618', 'E10620', 'E10621', 'E10622', 'E10628', 'E10630', 'E10638', 'E1069', 'E1121', 'E1122', 'E1129', 'E11311', 'E11319', 'E113211', 'E113212', 'E113213', 'E113219', 'E113291', 'E113292', 'E113293', 'E113299', 'E113311', 'E113312', 'E113313', 'E113319', 'E113391', 'E113392', 'E113393', 'E113399', 'E113411', 'E113412', 'E113413', 'E113419', 'E113491', 'E113492', 'E113493', 'E113499', 'E113511', 'E113512', 'E113513', 'E113519', 'E113521', 'E113522', 'E113523', 'E113529', 'E113531', 'E113532', 'E113533', 'E113539', 'E113541', 'E113542', 'E113543', 'E113549', 'E113551', 'E113552', 'E113553', 'E113559', 'E113591', 'E113592', 'E113593', 'E113599', 'E1136', 'E1137X1', 'E1137X2', 'E1137X3', 'E1137X9', 'E1139', 'E1140', 'E1141', 'E1142', 'E1143', 'E1144', 'E1149', 'E1151', 'E1152', 'E1159', 'E11610', 'E11618', 'E11620', 'E11621', 'E11622', 'E11628', 'E11630', 'E11638', 'E1169', 'E1321', 'E1322', 'E1329', 'E13311', 'E13319', 'E133211', 'E133212', 'E133213', 'E133219', 'E133291', 'E133292', 'E133293', 'E133299', 'E133311', 'E133312', 'E133313', 'E133319', 'E133391', 'E133392', 'E133393', 'E133399', 'E133411', 'E133412', 'E133413', 'E133419', 'E133491', 'E133492', 'E133493', 'E133499', 'E133511', 'E133512', 'E133513', 'E133519', 'E133521', 'E133522', 'E133523', 'E133529', 'E133531', 'E133532', 'E133533', 'E133539', 'E133541', 'E133542', 'E133543', 'E133549', 'E133551', 'E133552', 'E133553', 'E133559', 'E133591', 'E133592', 'E133593', 'E133599', 'E1336', 'E1337X1', 'E1337X2', 'E1337X3', 'E1337X9', 'E1339', 'E1340', 'E1341', 'E1342', 'E1343', 'E1344', 'E1349', 'E1351', 'E1352', 'E1359', 'E13610', 'E13618', 'E13620', 'E13621', 'E13622', 'E13628', 'E13630', 'E13638', 'E1369']"
21.0,Diabetes without Complication,"['E08649', 'E0865', 'E088', 'E089', 'E09649', 'E0965', 'E098', 'E099', 'E10649', 'E1065', 'E108', 'E109', 'E11649', 'E1165', 'E118', 'E119', 'E13649', 'E1365', 'E138', 'E139', 'Z794']"
23.0,Protein-Calorie Malnutrition,"['E40', 'E41', 'E42', 'E43', 'E440', 'E441', 'E45', 'E46', 'R64']"
26.0,Mucopolysaccharidosis,"['E7601', 'E7602', 'E7603', 'E761', 'E76210', 'E76211', 'E76219', 'E7622', 'E7629', 'E763', 'E768', 'E769']"
27.0,Lipidoses and Glycogenosis,"['E7400', 'E7401', 'E7402', 'E7403', 'E7404', 'E7409', 'E7521', 'E7522', 'E75240', 'E75241', 'E75242', 'E75243', 'E75248', 'E75249', 'E753', 'E770', 'E778', 'E779']"
28.0,"Congenital Metabolic Disorders, Not Elsewhere Classified","['E700', 'E701', 'E7020', 'E7021', 'E7029', 'E7030', 'E70310', 'E70311', 'E70318', 'E70319', 'E70320', 'E70321', 'E70328', 'E70329', 'E70330', 'E70331', 'E70338', 'E70339', 'E7039', 'E7040', 'E7041', 'E7049', 'E705', 'E708', 'E709', 'E710', 'E71110', 'E71111', 'E71118', 'E71120', 'E71121', 'E71128', 'E7119', 'E712', 'E71310', 'E71311', 'E71312', 'E71313', 'E71314', 'E71318', 'E7132', 'E7142', 'E7150', 'E71510', 'E71511', 'E71518', 'E71520', 'E71521', 'E71522', 'E71528', 'E71529', 'E7153', 'E71540', 'E71541', 'E71542', 'E71548', 'E7200', 'E7201', 'E7202', 'E7203', 'E7204', 'E7209', 'E7210', 'E7211', 'E7212', 'E7219', 'E7220', 'E7221', 'E7222', 'E7223', 'E7229', 'E723', 'E724', 'E7250', 'E7251', 'E7252', 'E7253', 'E7259', 'E7281', 'E7289', 'E729', 'E7420', 'E7421', 'E7429', 'E744', 'E748', 'E749', 'E771', 'E8840', 'E8841', 'E8842', 'E8849', 'H49811', 'H49812', 'H49813', 'H49819']"
29.0,"Amyloidosis, Porphyria, and Other Metabolic Disorders","['D841', 'E7139', 'E7140', 'E7141', 'E7143', 'E71440', 'E71448', 'E791', 'E792', 'E798', 'E799', 'E800', 'E801', 'E8020', 'E8021', 'E8029', 'E803', 'E8300', 'E8301', 'E8309', 'E850', 'E851', 'E852', 'E853', 'E854', 'E8581', 'E8582', 'E8589', 'E859', 'E8801', 'E8889']"
30.0,"Adrenal, Pituitary, and Other Significant Endocrine Disorders","['A391', 'E035', 'E15', 'E200', 'E208', 'E209', 'E210', 'E211', 'E212', 'E213', 'E214', 'E215', 'E220', 'E221', 'E222', 'E228', 'E229', 'E230', 'E231', 'E232', 'E233', 'E236', 'E237', 'E240', 'E241', 'E242', 'E243', 'E244', 'E248', 'E249', 'E250', 'E258', 'E259', 'E2601', 'E2602', 'E2609', 'E261', 'E2681', 'E2689', 'E269', 'E270', 'E271', 'E272', 'E273', 'E2740', 'E2749', 'E275', 'E278', 'E279', 'E310', 'E311', 'E3120', 'E3121', 'E3122', 'E3123', 'E318', 'E319', 'E320', 'E321', 'E328', 'E329', 'E344', 'E892', 'E893', 'E896', 'N251', 'N2581']"
34.0,Liver Transplant Status/Complications,"['T8640', 'T8641', 'T8642', 'T8643', 'T8649', 'Z4823', 'Z944']"
35.1,"Acute Liver Failure/Disease, Including Neonatal Hepatitis","['A064', 'B150', 'B160', 'B162', 'B1711', 'B190', 'B1911', 'B1921', 'K7110', 'K7111', 'K7200', 'K7201', 'K750', 'K751', 'K762', 'K763', 'P591', 'P5920', 'P5929', 'P7884']"
35.2,Chronic Liver Failure/End-Stage Liver Disorders,"['I8500', 'I8501', 'I8510', 'I8511', 'K7040', 'K7041', 'K7210', 'K7211', 'K7290', 'K7291', 'K766', 'K767', 'K7681']"
36.0,Cirrhosis of Liver,"['K7030', 'K7031', 'K717', 'K743', 'K744', 'K745', 'K7460', 'K7469']"
37.1,Chronic Viral Hepatitis C,['B182']
37.2,"Chronic Hepatitis, Except Chronic Viral Hepatitis C","['B180', 'B181', 'B188', 'B189', 'K7010', 'K7011', 'K713', 'K714', 'K7150', 'K7151', 'K730', 'K731', 'K732', 'K738', 'K739', 'K754']"
41.0,Intestine Transplant Status/Complications,"['T86850', 'T86851', 'T86852', 'T86858', 'T86859', 'Z9482']"
42.0,Peritonitis/Gastrointestinal Perforation/Necrotizing Enterocolitis,"['A5485', 'K251', 'K252', 'K255', 'K256', 'K261', 'K262', 'K265', 'K266', 'K271', 'K272', 'K275', 'K276', 'K281', 'K282', 'K285', 'K286', 'K55011', 'K55012', 'K55019', 'K55021', 'K55022', 'K55029', 'K55031', 'K55032', 'K55039', 'K55041', 'K55042', 'K55049', 'K55051', 'K55052', 'K55059', 'K55061', 'K55062', 'K55069', 'K551', 'K5530', 'K5531', 'K5532', 'K5533', 'K558', 'K559', 'K5931', 'K631', 'K650', 'K651', 'K652', 'K653', 'K654', 'K658', 'K659', 'K67', 'K6812', 'K6819', 'P771', 'P772', 'P773', 'P779', 'P780']"
45.0,Intestinal Obstruction,"['K311', 'K313', 'K315', 'K50012', 'K50112', 'K50812', 'K50912', 'K51012', 'K51212', 'K51312', 'K51412', 'K51512', 'K51812', 'K51912', 'K560', 'K561', 'K562', 'K563', 'K5641', 'K5649', 'K5650', 'K5651', 'K5652', 'K56600', 'K56601', 'K56609', 'K56690', 'K56691', 'K56699', 'K567', 'Q400', 'Q410', 'Q411', 'Q412', 'Q418', 'Q419', 'Q420', 'Q421', 'Q422', 'Q423', 'Q428', 'Q429', 'Q431', 'Q432', 'Q433']"
46.0,Chronic Pancreatitis,"['K860', 'K861']"
47.0,Acute Pancreatitis,"['B263', 'K8500', 'K8501', 'K8502', 'K8510', 'K8511', 'K8512', 'K8520', 'K8521', 'K8522', 'K8530', 'K8531', 'K8532', 'K8580', 'K8581', 'K8582', 'K8590', 'K8591', 'K8592']"
48.0,Inflammatory Bowel Disease,"['K5000', 'K50011', 'K50013', 'K50014', 'K50018', 'K50019', 'K5010', 'K50111', 'K50113', 'K50114', 'K50118', 'K50119', 'K5080', 'K50811', 'K50813', 'K50814', 'K50818', 'K50819', 'K5090', 'K50911', 'K50913', 'K50914', 'K50918', 'K50919', 'K5100', 'K51011', 'K51013', 'K51014', 'K51018', 'K51019', 'K5120', 'K51211', 'K51213', 'K51214', 'K51218', 'K51219', 'K5130', 'K51311', 'K51313', 'K51314', 'K51318', 'K51319', 'K5140', 'K51411', 'K51413', 'K51414', 'K51418', 'K51419', 'K5150', 'K51511', 'K51513', 'K51514', 'K51518', 'K51519', 'K5180', 'K51811', 'K51813', 'K51814', 'K51818', 'K51819', 'K5190', 'K51911', 'K51913', 'K51914', 'K51918', 'K51919']"
54.0,Necrotizing Fasciitis,['M726']
55.0,Bone/Joint/Muscle Infections/Necrosis,"['A0104', 'A0105', 'A0223', 'A0224', 'A3983', 'A3984', 'A5055', 'A5440', 'A5441', 'A5442', 'A5443', 'A5449', 'A666', 'A6923', 'B0682', 'B2685', 'B4282', 'M0000', 'M00011', 'M00012', 'M00019', 'M00021', 'M00022', 'M00029', 'M00031', 'M00032', 'M00039', 'M00041', 'M00042', 'M00049', 'M00051', 'M00052', 'M00059', 'M00061', 'M00062', 'M00069', 'M00071', 'M00072', 'M00079', 'M0008', 'M0009', 'M0010', 'M00111', 'M00112', 'M00119', 'M00121', 'M00122', 'M00129', 'M00131', 'M00132', 'M00139', 'M00141', 'M00142', 'M00149', 'M00151', 'M00152', 'M00159', 'M00161', 'M00162', 'M00169', 'M00171', 'M00172', 'M00179', 'M0018', 'M0019', 'M0020', 'M00211', 'M00212', 'M00219', 'M00221', 'M00222', 'M00229', 'M00231', 'M00232', 'M00239', 'M00241', 'M00242', 'M00249', 'M00251', 'M00252', 'M00259', 'M00261', 'M00262', 'M00269', 'M00271', 'M00272', 'M00279', 'M0028', 'M0029', 'M0080', 'M00811', 'M00812', 'M00819', 'M00821', 'M00822', 'M00829', 'M00831', 'M00832', 'M00839', 'M00841', 'M00842', 'M00849', 'M00851', 'M00852', 'M00859', 'M00861', 'M00862', 'M00869', 'M00871', 'M00872', 'M00879', 'M0088', 'M0089', 'M009', 'M01X0', 'M01X11', 'M01X12', 'M01X19', 'M01X21', 'M01X22', 'M01X29', 'M01X31', 'M01X32', 'M01X39', 'M01X41', 'M01X42', 'M01X49', 'M01X51', 'M01X52', 'M01X59', 'M01X61', 'M01X62', 'M01X69', 'M01X71', 'M01X72', 'M01X79', 'M01X8', 'M01X9', 'M0210', 'M02111', 'M02112', 'M02119', 'M02121', 'M02122', 'M02129', 'M02131', 'M02132', 'M02139', 'M02141', 'M02142', 'M02149', 'M02151', 'M02152', 'M02159', 'M02161', 'M02162', 'M02169', 'M02171', 'M02172', 'M02179', 'M0218', 'M0219', 'M0280', 'M02811', 'M02812', 'M02819', 'M02821', 'M02822', 'M02829', 'M02831', 'M02832', 'M02839', 'M02841', 'M02842', 'M02849', 'M02851', 'M02852', 'M02859', 'M02861', 'M02862', 'M02869', 'M02871', 'M02872', 'M02879', 'M0288', 'M0289', 'M029', 'M4620', 'M4621', 'M4622', 'M4623', 'M4624', 'M4625', 'M4626', 'M4627', 'M4628', 'M4630', 'M4631', 'M4632', 'M4633', 'M4634', 'M4635', 'M4636', 'M4637', 'M4638', 'M4639', 'M8600', 'M86011', 'M86012', 'M86019', 'M86021', 'M86022', 'M86029', 'M86031', 'M86032', 'M86039', 'M86041', 'M86042', 'M86049', 'M86051', 'M86052', 'M86059', 'M86061', 'M86062', 'M86069', 'M86071', 'M86072', 'M86079', 'M8608', 'M8609', 'M8610', 'M86111', 'M86112', 'M86119', 'M86121', 'M86122', 'M86129', 'M86131', 'M86132', 'M86139', 'M86141', 'M86142', 'M86149', 'M86151', 'M86152', 'M86159', 'M86161', 'M86162', 'M86169', 'M86171', 'M86172', 'M86179', 'M8618', 'M8619', 'M8620', 'M86211', 'M86212', 'M86219', 'M86221', 'M86222', 'M86229', 'M86231', 'M86232', 'M86239', 'M86241', 'M86242', 'M86249', 'M86251', 'M86252', 'M86259', 'M86261', 'M86262', 'M86269', 'M86271', 'M86272', 'M86279', 'M8628', 'M8629', 'M8630', 'M86311', 'M86312', 'M86319', 'M86321', 'M86322', 'M86329', 'M86331', 'M86332', 'M86339', 'M86341', 'M86342', 'M86349', 'M86351', 'M86352', 'M86359', 'M86361', 'M86362', 'M86369', 'M86371', 'M86372', 'M86379', 'M8638', 'M8639', 'M8640', 'M86411', 'M86412', 'M86419', 'M86421', 'M86422', 'M86429', 'M86431', 'M86432', 'M86439', 'M86441', 'M86442', 'M86449', 'M86451', 'M86452', 'M86459', 'M86461', 'M86462', 'M86469', 'M86471', 'M86472', 'M86479', 'M8648', 'M8649', 'M8650', 'M86511', 'M86512', 'M86519', 'M86521', 'M86522', 'M86529', 'M86531', 'M86532', 'M86539', 'M86541', 'M86542', 'M86549', 'M86551', 'M86552', 'M86559', 'M86561', 'M86562', 'M86569', 'M86571', 'M86572', 'M86579', 'M8658', 'M8659', 'M8660', 'M86611', 'M86612', 'M86619', 'M86621', 'M86622', 'M86629', 'M86631', 'M86632', 'M86639', 'M86641', 'M86642', 'M86649', 'M86651', 'M86652', 'M86659', 'M86661', 'M86662', 'M86669', 'M86671', 'M86672', 'M86679', 'M8668', 'M8669', 'M868X0', 'M868X1', 'M868X2', 'M868X3', 'M868X4', 'M868X5', 'M868X6', 'M868X7', 'M868X8', 'M868X9', 'M869', 'M8700', 'M87011', 'M87012', 'M87019', 'M87021', 'M87022', 'M87029', 'M87031', 'M87032', 'M87033', 'M87034', 'M87035', 'M87036', 'M87037', 'M87038', 'M87039', 'M87041', 'M87042', 'M87043', 'M87044', 'M87045', 'M87046', 'M87050', 'M87051', 'M87052', 'M87059', 'M87061', 'M87062', 'M87063', 'M87064', 'M87065', 'M87066', 'M87071', 'M87072', 'M87073', 'M87074', 'M87075', 'M87076', 'M87077', 'M87078', 'M87079', 'M8708', 'M8709', 'M8710', 'M87111', 'M87112', 'M87119', 'M87121', 'M87122', 'M87129', 'M87131', 'M87132', 'M87133', 'M87134', 'M87135', 'M87136', 'M87137', 'M87138', 'M87139', 'M87141', 'M87142', 'M87143', 'M87144', 'M87145', 'M87146', 'M87150', 'M87151', 'M87152', 'M87159', 'M87161', 'M87162', 'M87163', 'M87164', 'M87165', 'M87166', 'M87171', 'M87172', 'M87173', 'M87174', 'M87175', 'M87176', 'M87177', 'M87178', 'M87179', 'M87180', 'M87188', 'M8719', 'M8720', 'M87211', 'M87212', 'M87219', 'M87221', 'M87222', 'M87229', 'M87231', 'M87232', 'M87233', 'M87234', 'M87235', 'M87236', 'M87237', 'M87238', 'M87239', 'M87241', 'M87242', 'M87243', 'M87244', 'M87245', 'M87246', 'M87250', 'M87251', 'M87252', 'M87256', 'M87261', 'M87262', 'M87263', 'M87264', 'M87265', 'M87266', 'M87271', 'M87272', 'M87273', 'M87274', 'M87275', 'M87276', 'M87277', 'M87278', 'M87279', 'M8728', 'M8729', 'M8730', 'M87311', 'M87312', 'M87319', 'M87321', 'M87322', 'M87329', 'M87331', 'M87332', 'M87333', 'M87334', 'M87335', 'M87336', 'M87337', 'M87338', 'M87339', 'M87341', 'M87342', 'M87343', 'M87344', 'M87345', 'M87346', 'M87350', 'M87351', 'M87352', 'M87353', 'M87361', 'M87362', 'M87363', 'M87364', 'M87365', 'M87366', 'M87371', 'M87372', 'M87373', 'M87374', 'M87375', 'M87376', 'M87377', 'M87378', 'M87379', 'M8738', 'M8739', 'M8780', 'M87811', 'M87812', 'M87819', 'M87821', 'M87822', 'M87829', 'M87831', 'M87832', 'M87833', 'M87834', 'M87835', 'M87836', 'M87837', 'M87838', 'M87839', 'M87841', 'M87842', 'M87843', 'M87844', 'M87845', 'M87849', 'M87850', 'M87851', 'M87852', 'M87859', 'M87861', 'M87862', 'M87863', 'M87864', 'M87865', 'M87869', 'M87871', 'M87872', 'M87873', 'M87874', 'M87875', 'M87876', 'M87877', 'M87878', 'M87879', 'M8788', 'M8789', 'M879', 'M8960', 'M89611', 'M89612', 'M89619', 'M89621', 'M89622', 'M89629', 'M89631', 'M89632', 'M89639', 'M89641', 'M89642', 'M89649', 'M89651', 'M89652', 'M89659', 'M89661', 'M89662', 'M89669', 'M89671', 'M89672', 'M89679', 'M8968', 'M8969', 'M9050', 'M90511', 'M90512', 'M90519', 'M90521', 'M90522', 'M90529', 'M90531', 'M90532', 'M90539', 'M90541', 'M90542', 'M90549', 'M90551', 'M90552', 'M90559', 'M90561', 'M90562', 'M90569', 'M90571', 'M90572', 'M90579', 'M9058', 'M9059']"
56.0,Rheumatoid Arthritis and Specified Autoimmune Disorders,"['L4050', 'L4051', 'L4052', 'L4053', 'L4054', 'L4059', 'M0500', 'M05011', 'M05012', 'M05019', 'M05021', 'M05022', 'M05029', 'M05031', 'M05032', 'M05039', 'M05041', 'M05042', 'M05049', 'M05051', 'M05052', 'M05059', 'M05061', 'M05062', 'M05069', 'M05071', 'M05072', 'M05079', 'M0509', 'M0510', 'M05111', 'M05112', 'M05119', 'M05121', 'M05122', 'M05129', 'M05131', 'M05132', 'M05139', 'M05141', 'M05142', 'M05149', 'M05151', 'M05152', 'M05159', 'M05161', 'M05162', 'M05169', 'M05171', 'M05172', 'M05179', 'M0519', 'M0520', 'M05211', 'M05212', 'M05219', 'M05221', 'M05222', 'M05229', 'M05231', 'M05232', 'M05239', 'M05241', 'M05242', 'M05249', 'M05251', 'M05252', 'M05259', 'M05261', 'M05262', 'M05269', 'M05271', 'M05272', 'M05279', 'M0529', 'M0530', 'M05311', 'M05312', 'M05319', 'M05321', 'M05322', 'M05329', 'M05331', 'M05332', 'M05339', 'M05341', 'M05342', 'M05349', 'M05351', 'M05352', 'M05359', 'M05361', 'M05362', 'M05369', 'M05371', 'M05372', 'M05379', 'M0539', 'M0540', 'M05411', 'M05412', 'M05419', 'M05421', 'M05422', 'M05429', 'M05431', 'M05432', 'M05439', 'M05441', 'M05442', 'M05449', 'M05451', 'M05452', 'M05459', 'M05461', 'M05462', 'M05469', 'M05471', 'M05472', 'M05479', 'M0549', 'M0550', 'M05511', 'M05512', 'M05519', 'M05521', 'M05522', 'M05529', 'M05531', 'M05532', 'M05539', 'M05541', 'M05542', 'M05549', 'M05551', 'M05552', 'M05559', 'M05561', 'M05562', 'M05569', 'M05571', 'M05572', 'M05579', 'M0559', 'M0560', 'M05611', 'M05612', 'M05619', 'M05621', 'M05622', 'M05629', 'M05631', 'M05632', 'M05639', 'M05641', 'M05642', 'M05649', 'M05651', 'M05652', 'M05659', 'M05661', 'M05662', 'M05669', 'M05671', 'M05672', 'M05679', 'M0569', 'M0570', 'M05711', 'M05712', 'M05719', 'M05721', 'M05722', 'M05729', 'M05731', 'M05732', 'M05739', 'M05741', 'M05742', 'M05749', 'M05751', 'M05752', 'M05759', 'M05761', 'M05762', 'M05769', 'M05771', 'M05772', 'M05779', 'M0579', 'M0580', 'M05811', 'M05812', 'M05819', 'M05821', 'M05822', 'M05829', 'M05831', 'M05832', 'M05839', 'M05841', 'M05842', 'M05849', 'M05851', 'M05852', 'M05859', 'M05861', 'M05862', 'M05869', 'M05871', 'M05872', 'M05879', 'M0589', 'M059', 'M0600', 'M06011', 'M06012', 'M06019', 'M06021', 'M06022', 'M06029', 'M06031', 'M06032', 'M06039', 'M06041', 'M06042', 'M06049', 'M06051', 'M06052', 'M06059', 'M06061', 'M06062', 'M06069', 'M06071', 'M06072', 'M06079', 'M0608', 'M0609', 'M061', 'M0620', 'M06211', 'M06212', 'M06219', 'M06221', 'M06222', 'M06229', 'M06231', 'M06232', 'M06239', 'M06241', 'M06242', 'M06249', 'M06251', 'M06252', 'M06259', 'M06261', 'M06262', 'M06269', 'M06271', 'M06272', 'M06279', 'M0628', 'M0629', 'M0630', 'M06311', 'M06312', 'M06319', 'M06321', 'M06322', 'M06329', 'M06331', 'M06332', 'M06339', 'M06341', 'M06342', 'M06349', 'M06351', 'M06352', 'M06359', 'M06361', 'M06362', 'M06369', 'M06371', 'M06372', 'M06379', 'M0638', 'M0639', 'M0680', 'M06811', 'M06812', 'M06819', 'M06821', 'M06822', 'M06829', 'M06831', 'M06832', 'M06839', 'M06841', 'M06842', 'M06849', 'M06851', 'M06852', 'M06859', 'M06861', 'M06862', 'M06869', 'M06871', 'M06872', 'M06879', 'M0688', 'M0689', 'M069', 'M0800', 'M08011', 'M08012', 'M08019', 'M08021', 'M08022', 'M08029', 'M08031', 'M08032', 'M08039', 'M08041', 'M08042', 'M08049', 'M08051', 'M08052', 'M08059', 'M08061', 'M08062', 'M08069', 'M08071', 'M08072', 'M08079', 'M0808', 'M0809', 'M081', 'M0820', 'M08211', 'M08212', 'M08219', 'M08221', 'M08222', 'M08229', 'M08231', 'M08232', 'M08239', 'M08241', 'M08242', 'M08249', 'M08251', 'M08252', 'M08259', 'M08261', 'M08262', 'M08269', 'M08271', 'M08272', 'M08279', 'M0828', 'M0829', 'M083', 'M0840', 'M08411', 'M08412', 'M08419', 'M08421', 'M08422', 'M08429', 'M08431', 'M08432', 'M08439', 'M08441', 'M08442', 'M08449', 'M08451', 'M08452', 'M08459', 'M08461', 'M08462', 'M08469', 'M08471', 'M08472', 'M08479', 'M0848', 'M0880', 'M08811', 'M08812', 'M08819', 'M08821', 'M08822', 'M08829', 'M08831', 'M08832', 'M08839', 'M08841', 'M08842', 'M08849', 'M08851', 'M08852', 'M08859', 'M08861', 'M08862', 'M08869', 'M08871', 'M08872', 'M08879', 'M0888', 'M0889', 'M0890', 'M08911', 'M08912', 'M08919', 'M08921', 'M08922', 'M08929', 'M08931', 'M08932', 'M08939', 'M08941', 'M08942', 'M08949', 'M08951', 'M08952', 'M08959', 'M08961', 'M08962', 'M08969', 'M08971', 'M08972', 'M08979', 'M0898', 'M0899', 'M300', 'M301', 'M302', 'M303', 'M308', 'M310', 'M311', 'M312', 'M3130', 'M3131', 'M314', 'M317', 'M3300', 'M3301', 'M3302', 'M3303', 'M3309', 'M3310', 'M3311', 'M3312', 'M3313', 'M3319', 'M3320', 'M3321', 'M3322', 'M3329', 'M3390', 'M3391', 'M3392', 'M3393', 'M3399', 'M340', 'M341', 'M342', 'M3481', 'M3482', 'M3483', 'M3489', 'M349', 'M352', 'M360', 'M450', 'M451', 'M452', 'M453', 'M454', 'M455', 'M456', 'M457', 'M458', 'M459', 'M488X1', 'M488X2', 'M488X3', 'M488X4', 'M488X5', 'M488X6', 'M488X7', 'M488X8', 'M488X9']"
57.0,Systemic Lupus Erythematosus and Other Autoimmune Disorders,"['M0230', 'M02311', 'M02312', 'M02319', 'M02321', 'M02322', 'M02329', 'M02331', 'M02332', 'M02339', 'M02341', 'M02342', 'M02349', 'M02351', 'M02352', 'M02359', 'M02361', 'M02362', 'M02369', 'M02371', 'M02372', 'M02379', 'M0238', 'M0239', 'M041', 'M042', 'M048', 'M049', 'M064', 'M1200', 'M12011', 'M12012', 'M12019', 'M12021', 'M12022', 'M12029', 'M12031', 'M12032', 'M12039', 'M12041', 'M12042', 'M12049', 'M12051', 'M12052', 'M12059', 'M12061', 'M12062', 'M12069', 'M12071', 'M12072', 'M12079', 'M1208', 'M1209', 'M315', 'M316', 'M320', 'M3210', 'M3211', 'M3212', 'M3213', 'M3214', 'M3215', 'M3219', 'M328', 'M329', 'M3500', 'M3501', 'M3502', 'M3503', 'M3504', 'M3509', 'M351', 'M353', 'M355', 'M358', 'M359', 'M368']"
61.0,Osteogenesis Imperfecta and Other Osteodystrophies,"['Q773', 'Q776', 'Q780', 'Q781', 'Q782', 'Q783', 'Q785', 'Q786', 'Q788', 'Q789']"
62.0,Congenital/Developmental Skeletal and Connective Tissue Disorders,"['M4200', 'M4201', 'M4202', 'M4203', 'M4204', 'M4205', 'M4206', 'M4207', 'M4208', 'M4209', 'M910', 'M9110', 'M9111', 'M9112', 'M9120', 'M9121', 'M9122', 'M9130', 'M9131', 'M9132', 'M9140', 'M9141', 'M9142', 'M9180', 'M9181', 'M9182', 'M9190', 'M9191', 'M9192', 'M93001', 'M93002', 'M93003', 'M93011', 'M93012', 'M93013', 'M93021', 'M93022', 'M93023', 'M93031', 'M93032', 'M93033', 'Q6500', 'Q6501', 'Q6502', 'Q651', 'Q652', 'Q6530', 'Q6531', 'Q6532', 'Q654', 'Q655', 'Q656', 'Q6581', 'Q6582', 'Q6589', 'Q659', 'Q770', 'Q771', 'Q772', 'Q774', 'Q775', 'Q777', 'Q778', 'Q779', 'Q784', 'Q796', 'Q7960', 'Q7961', 'Q7962', 'Q7963', 'Q7969', 'Q8740', 'Q87410', 'Q87418', 'Q8742', 'Q8743', 'Q8782']"
63.0,Cleft Lip/Cleft Palate,"['Q351', 'Q353', 'Q355', 'Q357', 'Q359', 'Q360', 'Q361', 'Q369', 'Q370', 'Q371', 'Q372', 'Q373', 'Q374', 'Q375', 'Q378', 'Q379']"
64.0,"Major Congenital Anomalies of Diaphragm, Abdominal Wall, and Esophagus, Age < 2","['Q390', 'Q391', 'Q392', 'Q393', 'Q394', 'Q6410', 'Q6411', 'Q6412', 'Q6419', 'Q790', 'Q791', 'Q792', 'Q793', 'Q794', 'Q7951']"
66.0,Hemophilia,"['D66', 'D67']"
67.0,Myelodysplastic Syndromes and Myelofibrosis,"['D460', 'D461', 'D4620', 'D4621', 'D4622', 'D464', 'D469', 'D46A', 'D46B', 'D46C', 'D46Z', 'D474', 'D47Z1', 'D7581']"
68.0,Aplastic Anemia,"['D600', 'D601', 'D608', 'D609', 'D6101', 'D6109', 'D611', 'D612', 'D613', 'D6182', 'D6189', 'D619']"
69.0,"Acquired Hemolytic Anemia, Including Hemolytic Disease of Newborn","['D590', 'D591', 'D592', 'D593', 'D594', 'D595', 'D596', 'D598', 'D599', 'P550', 'P551', 'P558', 'P559', 'P560', 'P5690', 'P5699']"
70.0,Sickle Cell Anemia (Hb-SS),"['D5700', 'D5701', 'D5702', 'D571']"
71.0,Beta Thalassemia Major,"['D561', 'D562', 'D565']"
73.0,Combined and Other Severe Immunodeficiencies,"['D810', 'D811', 'D812', 'D813', 'D8130', 'D8131', 'D8132', 'D8139', 'D814', 'D815', 'D816', 'D817', 'D8189', 'D819', 'D820', 'D821', 'D831']"
74.0,Disorders of the Immune Mechanism,"['D700', 'D704', 'D71', 'D720', 'D761', 'D762', 'D763', 'D800', 'D801', 'D802', 'D803', 'D804', 'D805', 'D806', 'D807', 'D808', 'D809', 'D822', 'D823', 'D824', 'D828', 'D829', 'D830', 'D832', 'D838', 'D839', 'D840', 'D848', 'D849', 'D893', 'D8940', 'D8941', 'D8942', 'D8943', 'D8949', 'D8982', 'D8989', 'D899']"
75.0,Coagulation Defects and Other Specified Hematological Disorders,"['C946', 'D45', 'D471', 'D473', 'D479', 'D47Z2', 'D47Z9', 'D640', 'D641', 'D642', 'D643', 'D65', 'D66', 'D67', 'D680', 'D681', 'D682', 'D68311', 'D68312', 'D68318', 'D6832', 'D684', 'D6851', 'D6852', 'D6859', 'D6861', 'D6862', 'D6869', 'D688', 'D689', 'D691', 'D693', 'D6941', 'D6942', 'D6949', 'D7582', 'P53', 'P60', 'P610', 'P615', 'P616']"
81.0,Drug Use with Psychotic Complications,"['F11150', 'F11151', 'F11159', 'F11250', 'F11251', 'F11259', 'F11950', 'F11951', 'F11959', 'F12150', 'F12151', 'F12159', 'F12250', 'F12251', 'F12259', 'F12950', 'F12951', 'F12959', 'F13150', 'F13151', 'F13159', 'F13231', 'F13232', 'F13250', 'F13251', 'F13259', 'F1326', 'F1327', 'F13931', 'F13932', 'F13950', 'F13951', 'F13959', 'F1396', 'F1397', 'F14150', 'F14151', 'F14159', 'F14250', 'F14251', 'F14259', 'F14950', 'F14951', 'F14959', 'F15150', 'F15151', 'F15159', 'F15250', 'F15251', 'F15259', 'F15950', 'F15951', 'F15959', 'F16150', 'F16151', 'F16159', 'F16250', 'F16251', 'F16259', 'F16950', 'F16951', 'F16959', 'F18150', 'F18151', 'F18159', 'F1817', 'F18250', 'F18251', 'F18259', 'F1827', 'F18950', 'F18951', 'F18959', 'F1897', 'F19150', 'F19151', 'F19159', 'F1916', 'F1917', 'F19231', 'F19232', 'F19250', 'F19251', 'F19259', 'F1926', 'F1927', 'F19931', 'F19932', 'F19950', 'F19951', 'F19959', 'F1996', 'F1997']"
82.0,"Drug Use Disorder, Moderate/Severe, or Drug Use with Non-Psychotic Complications","['F11120', 'F11121', 'F11122', 'F11129', 'F1114', 'F11181', 'F11182', 'F11188', 'F1119', 'F1120', 'F1121', 'F11220', 'F11221', 'F11222', 'F11229', 'F1123', 'F1124', 'F11281', 'F11282', 'F11288', 'F1129', 'F11920', 'F11921', 'F11922', 'F11929', 'F1193', 'F1194', 'F11981', 'F11982', 'F11988', 'F1199', 'F12120', 'F12121', 'F12122', 'F12129', 'F12180', 'F12188', 'F1219', 'F1220', 'F1221', 'F12220', 'F12221', 'F12222', 'F12229', 'F1223', 'F12280', 'F12288', 'F1229', 'F12920', 'F12921', 'F12922', 'F12929', 'F1293', 'F12980', 'F12988', 'F1299', 'F13120', 'F13121', 'F13129', 'F1314', 'F13180', 'F13181', 'F13182', 'F13188', 'F1319', 'F1320', 'F1321', 'F13220', 'F13221', 'F13229', 'F13230', 'F13239', 'F1324', 'F13280', 'F13281', 'F13282', 'F13288', 'F1329', 'F13920', 'F13921', 'F13929', 'F13930', 'F13939', 'F1394', 'F13980', 'F13981', 'F13982', 'F13988', 'F1399', 'F14120', 'F14121', 'F14122', 'F14129', 'F1414', 'F14180', 'F14181', 'F14182', 'F14188', 'F1419', 'F1420', 'F1421', 'F14220', 'F14221', 'F14222', 'F14229', 'F1423', 'F1424', 'F14280', 'F14281', 'F14282', 'F14288', 'F1429', 'F14920', 'F14921', 'F14922', 'F14929', 'F1494', 'F14980', 'F14981', 'F14982', 'F14988', 'F1499', 'F15120', 'F15121', 'F15122', 'F15129', 'F1514', 'F15180', 'F15181', 'F15182', 'F15188', 'F1519', 'F1520', 'F1521', 'F15220', 'F15221', 'F15222', 'F15229', 'F1523', 'F1524', 'F15280', 'F15281', 'F15282', 'F15288', 'F1529', 'F15920', 'F15921', 'F15922', 'F15929', 'F1593', 'F1594', 'F15980', 'F15981', 'F15982', 'F15988', 'F1599', 'F16120', 'F16121', 'F16122', 'F16129', 'F1614', 'F16180', 'F16183', 'F16188', 'F1619', 'F1620', 'F1621', 'F16220', 'F16221', 'F16229', 'F1624', 'F16280', 'F16283', 'F16288', 'F1629', 'F16920', 'F16921', 'F16929', 'F1694', 'F16980', 'F16983', 'F16988', 'F1699', 'F18120', 'F18121', 'F18129', 'F1814', 'F18180', 'F18188', 'F1819', 'F1820', 'F1821', 'F18220', 'F18221', 'F18229', 'F1824', 'F18280', 'F18288', 'F1829', 'F18920', 'F18921', 'F18929', 'F1894', 'F18980', 'F18988', 'F1899', 'F19120', 'F19121', 'F19122', 'F19129', 'F1914', 'F19180', 'F19181', 'F19182', 'F19188', 'F1919', 'F1920', 'F1921', 'F19220', 'F19221', 'F19222', 'F19229', 'F19230', 'F19239', 'F1924', 'F19280', 'F19281', 'F19282', 'F19288', 'F1929', 'F19920', 'F19921', 'F19922', 'F19929', 'F19930', 'F19939', 'F1994', 'F19980', 'F19981', 'F19982', 'F19988', 'F1999', 'P040', 'P0411', 'P0412', 'P0413', 'P0414', 'P0415', 'P0416', 'P0417', 'P0418', 'P0419', 'P041A', 'P042', 'P043', 'P0440', 'P0441', 'P0442', 'P0449', 'P045', 'P046', 'P0481', 'P0489', 'P049', 'P930', 'P938', 'P961', 'P962', 'T400X1A', 'T400X4A', 'T401X1A', 'T401X4A', 'T402X1A', 'T402X4A', 'T403X1A', 'T403X4A', 'T404X1A', 'T404X4A', 'T405X1A', 'T405X4A', 'T40601A', 'T40604A', 'T40691A', 'T40694A', 'T408X1A', 'T408X4A', 'T40901A', 'T40904A', 'T40991A', 'T40994A', 'T43601A', 'T43604A', 'T43611A', 'T43614A', 'T43621A', 'T43624A', 'T43631A', 'T43634A', 'T43641A', 'T43644A', 'T43691A', 'T43694A']"
83.0,Alcohol Use with Psychotic Complications,"['F10150', 'F10151', 'F10159', 'F10231', 'F10232', 'F10250', 'F10251', 'F10259', 'F1026', 'F1027', 'F10950', 'F10951', 'F10959', 'F1096', 'F1097']"
84.0,"Alcohol Use Disorder, Moderate/Severe, or Alcohol Use with Specified Non-Psychotic Complications","['F1014', 'F10180', 'F10181', 'F10182', 'F10188', 'F1020', 'F1021', 'F10220', 'F10221', 'F10229', 'F10230', 'F10239', 'F1024', 'F10280', 'F10281', 'F10282', 'F10288', 'F1029', 'F1094', 'F10980', 'F10981', 'F10982', 'F10988']"
87.1,Schizophrenia,"['F200', 'F201', 'F202', 'F203', 'F205', 'F2081', 'F2089', 'F209', 'F250', 'F251', 'F258', 'F259']"
87.2,"Delusional and Other Specified Psychotic Disorders, Unspecified Psychosis","['F22', 'F23', 'F24', 'F28', 'F29', 'F531']"
88.0,"Major Depressive Disorder, Severe, and Bipolar Disorders","['F3010', 'F3011', 'F3012', 'F3013', 'F302', 'F303', 'F304', 'F308', 'F309', 'F310', 'F3110', 'F3111', 'F3112', 'F3113', 'F312', 'F3130', 'F3131', 'F3132', 'F314', 'F315', 'F3160', 'F3161', 'F3162', 'F3163', 'F3164', 'F3170', 'F3171', 'F3172', 'F3173', 'F3174', 'F3175', 'F3176', 'F3177', 'F3178', 'F3181', 'F3189', 'F319', 'F322', 'F323', 'F332', 'F333', 'F3481', 'T1491XA', 'T360X2A', 'T361X2A', 'T362X2A', 'T363X2A', 'T364X2A', 'T365X2A', 'T366X2A', 'T367X2A', 'T368X2A', 'T3692XA', 'T370X2A', 'T371X2A', 'T372X2A', 'T373X2A', 'T374X2A', 'T375X2A', 'T378X2A', 'T3792XA', 'T380X2A', 'T381X2A', 'T382X2A', 'T383X2A', 'T384X2A', 'T385X2A', 'T386X2A', 'T387X2A', 'T38802A', 'T38812A', 'T38892A', 'T38902A', 'T38992A', 'T39012A', 'T39092A', 'T391X2A', 'T392X2A', 'T39312A', 'T39392A', 'T394X2A', 'T398X2A', 'T3992XA', 'T400X2A', 'T401X2A', 'T402X2A', 'T403X2A', 'T404X2A', 'T405X2A', 'T40602A', 'T40692A', 'T407X2A', 'T408X2A', 'T40902A', 'T40992A', 'T410X2A', 'T411X2A', 'T41202A', 'T41292A', 'T413X2A', 'T4142XA', 'T415X2A', 'T420X2A', 'T421X2A', 'T422X2A', 'T423X2A', 'T424X2A', 'T425X2A', 'T426X2A', 'T4272XA', 'T428X2A', 'T43012A', 'T43022A', 'T431X2A', 'T43202A', 'T43212A', 'T43222A', 'T43292A', 'T433X2A', 'T434X2A', 'T43502A', 'T43592A', 'T43602A', 'T43612A', 'T43622A', 'T43632A', 'T43642A', 'T43692A', 'T438X2A', 'T4392XA', 'T440X2A', 'T441X2A', 'T442X2A', 'T443X2A', 'T444X2A', 'T445X2A', 'T446X2A', 'T447X2A', 'T448X2A', 'T44902A', 'T44992A', 'T450X2A', 'T451X2A', 'T452X2A', 'T453X2A', 'T454X2A', 'T45512A', 'T45522A', 'T45602A', 'T45612A', 'T45622A', 'T45692A', 'T457X2A', 'T458X2A', 'T4592XA', 'T460X2A', 'T461X2A', 'T462X2A', 'T463X2A', 'T464X2A', 'T465X2A', 'T466X2A', 'T467X2A', 'T468X2A', 'T46902A', 'T46992A', 'T470X2A', 'T471X2A', 'T472X2A', 'T473X2A', 'T474X2A', 'T475X2A', 'T476X2A', 'T477X2A', 'T478X2A', 'T4792XA', 'T480X2A', 'T481X2A', 'T48202A', 'T48292A', 'T483X2A', 'T484X2A', 'T485X2A', 'T486X2A', 'T48902A', 'T48992A', 'T490X2A', 'T491X2A', 'T492X2A', 'T493X2A', 'T494X2A', 'T495X2A', 'T496X2A', 'T497X2A', 'T498X2A', 'T4992XA', 'T500X2A', 'T501X2A', 'T502X2A', 'T503X2A', 'T504X2A', 'T505X2A', 'T506X2A', 'T507X2A', 'T508X2A', 'T50902A', 'T50912A', 'T50992A', 'T50A12A', 'T50A22A', 'T50A92A', 'T50B12A', 'T50B92A', 'T50Z12A', 'T50Z92A', 'T510X2A', 'T511X2A', 'T512X2A', 'T513X2A', 'T518X2A', 'T5192XA', 'T520X2A', 'T521X2A', 'T522X2A', 'T523X2A', 'T524X2A', 'T528X2A', 'T5292XA', 'T530X2A', 'T531X2A', 'T532X2A', 'T533X2A', 'T534X2A', 'T535X2A', 'T536X2A', 'T537X2A', 'T5392XA', 'T540X2A', 'T541X2A', 'T542X2A', 'T543X2A', 'T5492XA', 'T550X2A', 'T551X2A', 'T560X2A', 'T561X2A', 'T562X2A', 'T563X2A', 'T564X2A', 'T565X2A', 'T566X2A', 'T567X2A', 'T56812A', 'T56892A', 'T5692XA', 'T570X2A', 'T571X2A', 'T572X2A', 'T573X2A', 'T578X2A', 'T5792XA', 'T5802XA', 'T5812XA', 'T582X2A', 'T588X2A', 'T5892XA', 'T590X2A', 'T591X2A', 'T592X2A', 'T593X2A', 'T594X2A', 'T595X2A', 'T596X2A', 'T597X2A', 'T59812A', 'T59892A', 'T5992XA', 'T600X2A', 'T601X2A', 'T602X2A', 'T603X2A', 'T604X2A', 'T608X2A', 'T6092XA', 'T6102XA', 'T6112XA', 'T61772A', 'T61782A', 'T618X2A', 'T6192XA', 'T620X2A', 'T621X2A', 'T622X2A', 'T628X2A', 'T6292XA', 'T63002A', 'T63012A', 'T63022A', 'T63032A', 'T63042A', 'T63062A', 'T63072A', 'T63082A', 'T63092A', 'T63112A', 'T63122A', 'T63192A', 'T632X2A', 'T63302A', 'T63312A', 'T63322A', 'T63332A', 'T63392A', 'T63412A', 'T63422A', 'T63432A', 'T63442A', 'T63452A', 'T63462A', 'T63482A', 'T63512A', 'T63592A', 'T63612A', 'T63622A', 'T63632A', 'T63692A', 'T63712A', 'T63792A', 'T63812A', 'T63822A', 'T63832A', 'T63892A', 'T6392XA', 'T6402XA', 'T6482XA', 'T650X2A', 'T651X2A', 'T65212A', 'T65222A', 'T65292A', 'T653X2A', 'T654X2A', 'T655X2A', 'T656X2A', 'T65812A', 'T65822A', 'T65832A', 'T65892A', 'T6592XA', 'T71112A', 'T71122A', 'T71132A', 'T71152A', 'T71162A', 'T71192A', 'T71222A', 'T71232A', 'X710XXA', 'X711XXA', 'X712XXA', 'X713XXA', 'X718XXA', 'X719XXA', 'X72XXXA', 'X730XXA', 'X731XXA', 'X732XXA', 'X738XXA', 'X739XXA', 'X7401XA', 'X7402XA', 'X7409XA', 'X748XXA', 'X749XXA', 'X75XXXA', 'X76XXXA', 'X770XXA', 'X771XXA', 'X772XXA', 'X773XXA', 'X778XXA', 'X779XXA', 'X780XXA', 'X781XXA', 'X782XXA', 'X788XXA', 'X789XXA', 'X79XXXA', 'X80XXXA', 'X810XXA', 'X811XXA', 'X818XXA', 'X820XXA', 'X821XXA', 'X822XXA', 'X828XXA', 'X830XXA', 'X831XXA', 'X832XXA', 'X838XXA']"
90.0,Personality Disorders,"['F21', 'F440', 'F441', 'F4481', 'F481', 'F600', 'F601', 'F602', 'F603', 'F604', 'F605', 'F606', 'F607', 'F6081', 'F6089', 'F609']"
94.0,Anorexia/Bulimia Nervosa,"['F5000', 'F5001', 'F5002', 'F502']"
96.0,"Prader-Willi, Patau, Edwards, and Autosomal Deletion Syndromes","['Q8711', 'Q910', 'Q911', 'Q912', 'Q913', 'Q914', 'Q915', 'Q916', 'Q917', 'Q920', 'Q921', 'Q922', 'Q925', 'Q9261', 'Q9262', 'Q927', 'Q928', 'Q929', 'Q930', 'Q931', 'Q932', 'Q933', 'Q934', 'Q9351', 'Q9359', 'Q937', 'Q9381', 'Q9382', 'Q9388', 'Q9389', 'Q939', 'Q952', 'Q953']"
97.0,"Down Syndrome, Fragile X, Other Chromosomal Anomalies, and Congenital Malformation Syndromes","['E7871', 'E7872', 'Q860', 'Q861', 'Q862', 'Q868', 'Q871', 'Q8719', 'Q872', 'Q873', 'Q875', 'Q8781', 'Q8789', 'Q894', 'Q898', 'Q900', 'Q901', 'Q902', 'Q909', 'Q960', 'Q961', 'Q962', 'Q963', 'Q964', 'Q968', 'Q969', 'Q970', 'Q971', 'Q972', 'Q973', 'Q978', 'Q979', 'Q980', 'Q981', 'Q983', 'Q984', 'Q985', 'Q986', 'Q987', 'Q988', 'Q989', 'Q990', 'Q991', 'Q992', 'Q998', 'Q999']"
102.0,Autistic Disorder,['F840']
103.0,"Pervasive Developmental Disorders, Except Autistic Disorder","['F842', 'F843', 'F845', 'F848', 'F849']"
106.0,Traumatic Complete Lesion Cervical Spinal Cord,"['S14111A', 'S14112A', 'S14113A', 'S14114A', 'S14115A', 'S14116A', 'S14117A', 'S14118A', 'S14119A']"
107.0,Quadriplegia,"['G8250', 'G8251', 'G8252', 'G8253', 'G8254', 'R532', 'S14111D', 'S14111S', 'S14112D', 'S14112S', 'S14113D', 'S14113S', 'S14114D', 'S14114S', 'S14115D', 'S14115S', 'S14116D', 'S14116S', 'S14117D', 'S14117S', 'S14118D', 'S14118S', 'S14119D', 'S14119S']"
108.0,Traumatic Complete Lesion Dorsal Spinal Cord,"['S24111A', 'S24112A', 'S24113A', 'S24114A', 'S24119A']"
109.0,Paraplegia,"['G8220', 'G8221', 'G8222', 'S24111D', 'S24111S', 'S24112D', 'S24112S', 'S24113D', 'S24113S', 'S24114D', 'S24114S', 'S24119D', 'S24119S']"
110.0,Spinal Cord Disorders/Injuries,"['B0082', 'B0112', 'B0224', 'G041', 'G0489', 'G0491', 'G054', 'G320', 'G373', 'G374', 'G834', 'G950', 'G9511', 'G9519', 'G9520', 'G9529', 'G9581', 'G9589', 'G959', 'G992', 'P115', 'S140XXA', 'S140XXD', 'S140XXS', 'S14101A', 'S14101D', 'S14101S', 'S14102A', 'S14102D', 'S14102S', 'S14103A', 'S14103D', 'S14103S', 'S14104A', 'S14104D', 'S14104S', 'S14105A', 'S14105D', 'S14105S', 'S14106A', 'S14106D', 'S14106S', 'S14107A', 'S14107D', 'S14107S', 'S14108A', 'S14108D', 'S14108S', 'S14109A', 'S14109D', 'S14109S', 'S14121A', 'S14121D', 'S14121S', 'S14122A', 'S14122D', 'S14122S', 'S14123A', 'S14123D', 'S14123S', 'S14124A', 'S14124D', 'S14124S', 'S14125A', 'S14125D', 'S14125S', 'S14126A', 'S14126D', 'S14126S', 'S14127A', 'S14127D', 'S14127S', 'S14128A', 'S14128D', 'S14128S', 'S14129A', 'S14129D', 'S14129S', 'S14131A', 'S14131D', 'S14131S', 'S14132A', 'S14132D', 'S14132S', 'S14133A', 'S14133D', 'S14133S', 'S14134A', 'S14134D', 'S14134S', 'S14135A', 'S14135D', 'S14135S', 'S14136A', 'S14136D', 'S14136S', 'S14137A', 'S14137D', 'S14137S', 'S14138A', 'S14138D', 'S14138S', 'S14139A', 'S14139D', 'S14139S', 'S14141A', 'S14141D', 'S14141S', 'S14142A', 'S14142D', 'S14142S', 'S14143A', 'S14143D', 'S14143S', 'S14144A', 'S14144D', 'S14144S', 'S14145A', 'S14145D', 'S14145S', 'S14146A', 'S14146D', 'S14146S', 'S14147A', 'S14147D', 'S14147S', 'S14148A', 'S14148D', 'S14148S', 'S14149A', 'S14149D', 'S14149S', 'S14151A', 'S14151D', 'S14151S', 'S14152A', 'S14152D', 'S14152S', 'S14153A', 'S14153D', 'S14153S', 'S14154A', 'S14154D', 'S14154S', 'S14155A', 'S14155D', 'S14155S', 'S14156A', 'S14156D', 'S14156S', 'S14157A', 'S14157D', 'S14157S', 'S14158A', 'S14158D', 'S14158S', 'S14159A', 'S14159D', 'S14159S', 'S240XXA', 'S240XXD', 'S240XXS', 'S24101A', 'S24101D', 'S24101S', 'S24102A', 'S24102D', 'S24102S', 'S24103A', 'S24103D', 'S24103S', 'S24104A', 'S24104D', 'S24104S', 'S24109A', 'S24109D', 'S24109S', 'S24131A', 'S24131D', 'S24131S', 'S24132A', 'S24132D', 'S24132S', 'S24133A', 'S24133D', 'S24133S', 'S24134A', 'S24134D', 'S24134S', 'S24139A', 'S24139D', 'S24139S', 'S24141A', 'S24141D', 'S24141S', 'S24142A', 'S24142D', 'S24142S', 'S24143A', 'S24143D', 'S24143S', 'S24144A', 'S24144D', 'S24144S', 'S24149A', 'S24149D', 'S24149S', 'S24151A', 'S24151D', 'S24151S', 'S24152A', 'S24152D', 'S24152S', 'S24153A', 'S24153D', 'S24153S', 'S24154A', 'S24154D', 'S24154S', 'S24159A', 'S24159D', 'S24159S', 'S3401XA', 'S3401XD', 'S3401XS', 'S3402XA', 'S3402XD', 'S3402XS', 'S34101A', 'S34101D', 'S34101S', 'S34102A', 'S34102D', 'S34102S', 'S34103A', 'S34103D', 'S34103S', 'S34104A', 'S34104D', 'S34104S', 'S34105A', 'S34105D', 'S34105S', 'S34109A', 'S34109D', 'S34109S', 'S34111A', 'S34111D', 'S34111S', 'S34112A', 'S34112D', 'S34112S', 'S34113A', 'S34113D', 'S34113S', 'S34114A', 'S34114D', 'S34114S', 'S34115A', 'S34115D', 'S34115S', 'S34119A', 'S34119D', 'S34119S', 'S34121A', 'S34121D', 'S34121S', 'S34122A', 'S34122D', 'S34122S', 'S34123A', 'S34123D', 'S34123S', 'S34124A', 'S34124D', 'S34124S', 'S34125A', 'S34125D', 'S34125S', 'S34129A', 'S34129D', 'S34129S', 'S34131A', 'S34131D', 'S34131S', 'S34132A', 'S34132D', 'S34132S', 'S34139A', 'S34139D', 'S34139S', 'S343XXA']"
111.0,Amyotrophic Lateral Sclerosis and Other Anterior Horn Cell Disease,"['G120', 'G121', 'G1220', 'G1221', 'G1222', 'G1223', 'G1224', 'G1225', 'G1229', 'G128', 'G129']"
112.0,Quadriplegic Cerebral Palsy,['G800']
113.0,"Cerebral Palsy, Except Quadriplegic","['G801', 'G802', 'G803', 'G804', 'G808', 'G809', 'P570', 'P578', 'P579']"
114.0,Spina Bifida and Other Brain/Spinal/Nervous System Congenital Anomalies,"['G901', 'Q000', 'Q001', 'Q002', 'Q010', 'Q011', 'Q012', 'Q018', 'Q019', 'Q02', 'Q040', 'Q041', 'Q042', 'Q043', 'Q044', 'Q045', 'Q046', 'Q048', 'Q049', 'Q050', 'Q051', 'Q052', 'Q053', 'Q054', 'Q055', 'Q056', 'Q057', 'Q058', 'Q059', 'Q060', 'Q061', 'Q062', 'Q063', 'Q064', 'Q068', 'Q069', 'Q0700', 'Q0701', 'Q0702', 'Q0703', 'Q078', 'Q079']"
115.0,Myasthenia Gravis/Myoneural Disorders and Guillain-Barre Syndrome/Inflammatory and Toxic Neuropathy,"['D8682', 'G130', 'G131', 'G610', 'G611', 'G6181', 'G6182', 'G6189', 'G619', 'G620', 'G621', 'G622', 'G6281', 'G6282', 'G63', 'G650', 'G651', 'G652', 'G7000', 'G7001', 'G701', 'G702', 'G7080', 'G7081', 'G7089', 'G709', 'G731', 'G733']"
117.0,Muscular Dystrophy,"['G7100', 'G7101', 'G7102', 'G7109', 'G7111', 'G712']"
118.0,Multiple Sclerosis,"['G35', 'G360', 'G370', 'G375']"
119.0,"Parkinson's, Huntington's, and Spinocerebellar Disease, and Other Neurodegenerative Disorders","['E7500', 'E7501', 'E7502', 'E7509', 'E7510', 'E7511', 'E7519', 'E7523', 'E7525', 'E7526', 'E7529', 'E754', 'G10', 'G110', 'G111', 'G112', 'G113', 'G114', 'G118', 'G119', 'G20', 'G2111', 'G2119', 'G212', 'G213', 'G214', 'G218', 'G219', 'G230', 'G231', 'G232', 'G238', 'G239', 'G3181', 'G3182', 'G3281', 'G903', 'G937']"
120.0,Seizure Disorders and Convulsions,"['G40001', 'G40009', 'G40011', 'G40019', 'G40101', 'G40109', 'G40111', 'G40119', 'G40201', 'G40209', 'G40211', 'G40219', 'G40301', 'G40309', 'G40311', 'G40319', 'G40401', 'G40409', 'G40411', 'G40419', 'G40501', 'G40509', 'G40801', 'G40802', 'G40803', 'G40804', 'G40811', 'G40812', 'G40813', 'G40814', 'G40821', 'G40822', 'G40823', 'G40824', 'G4089', 'G40901', 'G40909', 'G40911', 'G40919', 'G40A01', 'G40A09', 'G40A11', 'G40A19', 'G40B01', 'G40B09', 'G40B11', 'G40B19', 'P90', 'R5600', 'R5601', 'R561', 'R569']"
121.0,Hydrocephalus,"['G910', 'G911', 'G912', 'G913', 'G914', 'G918', 'G919', 'Q030', 'Q031', 'Q038', 'Q039']"
122.0,"Coma, Brain Compression/Anoxic Damage","['G835', 'G931', 'G935', 'G936', 'P910', 'P911', 'P912', 'P913', 'P914', 'P915', 'P9160', 'P9161', 'P9162', 'P9163', 'P91811', 'P91819', 'P9188', 'P919', 'R4020', 'R402110', 'R402111', 'R402112', 'R402113', 'R402114', 'R402120', 'R402121', 'R402122', 'R402123', 'R402124', 'R402210', 'R402211', 'R402212', 'R402213', 'R402214', 'R402220', 'R402221', 'R402222', 'R402223', 'R402224', 'R402310', 'R402311', 'R402312', 'R402313', 'R402314', 'R402320', 'R402321', 'R402322', 'R402323', 'R402324', 'R402340', 'R402341', 'R402342', 'R402343', 'R402344', 'R402430', 'R402431', 'R402432', 'R402433', 'R402434', 'R402440', 'R402441', 'R402442', 'R402443', 'R402444', 'R403']"
123.0,Narcolepsy and Cataplexy,"['G47411', 'G47419', 'G47421', 'G47429']"
125.0,Respirator Dependence/Tracheostomy Status,"['J9500', 'J9501', 'J9502', 'J9503', 'J9504', 'J9509', 'J95850', 'J95859', 'Z430', 'Z930', 'Z9911', 'Z9912']"
126.0,Respiratory Arrest,"['P2881', 'R092']"
127.0,"Cardio-Respiratory Failure and Shock, Including Respiratory Distress Syndromes","['I462', 'I468', 'I469', 'I4901', 'I4902', 'J182', 'J80', 'J810', 'J811', 'J9600', 'J9601', 'J9602', 'J9610', 'J9611', 'J9612', 'J9620', 'J9621', 'J9622', 'J9690', 'J9691', 'J9692', 'P220', 'P260', 'P261', 'P268', 'P269', 'P270', 'P271', 'P278', 'P279', 'P280', 'P2810', 'P2811', 'P2819', 'P285', 'P2981', 'R570', 'R579']"
128.0,Heart Assistive Device/Artificial Heart,"['Z95811', 'Z95812']"
129.0,Heart Transplant Status/Complications,"['T8620', 'T8621', 'T8622', 'T8623', 'T86290', 'T86298', 'T8630', 'T8631', 'T8632', 'T8633', 'T8639', 'Z4821', 'Z48280', 'Z941', 'Z943']"
130.0,Heart Failure,"['A3681', 'B3324', 'I0981', 'I110', 'I130', 'I132', 'I2601', 'I2602', 'I2609', 'I270', 'I271', 'I2720', 'I2721', 'I2722', 'I2723', 'I2724', 'I2729', 'I2781', 'I2783', 'I2789', 'I279', 'I280', 'I281', 'I288', 'I289', 'I420', 'I421', 'I422', 'I423', 'I424', 'I425', 'I426', 'I427', 'I428', 'I429', 'I43', 'I501', 'I5020', 'I5021', 'I5022', 'I5023', 'I5030', 'I5031', 'I5032', 'I5033', 'I5040', 'I5041', 'I5042', 'I5043', 'I50810', 'I50811', 'I50812', 'I50813', 'I50814', 'I5082', 'I5083', 'I5084', 'I5089', 'I509', 'I514', 'I515', 'P290']"
131.0,Acute Myocardial Infarction,"['I2101', 'I2102', 'I2109', 'I2111', 'I2119', 'I2121', 'I2129', 'I213', 'I214', 'I219', 'I21A1', 'I21A9', 'I220', 'I221', 'I222', 'I228', 'I229', 'I230', 'I231', 'I232', 'I233', 'I234', 'I235', 'I236', 'I237', 'I238', 'I511', 'I512']"
132.0,Unstable Angina and Other Acute Ischemic Heart Disease,"['I200', 'I240', 'I241', 'I248', 'I249', 'I25110', 'I25700', 'I25710', 'I25720', 'I25730', 'I25750', 'I25760', 'I25790']"
135.0,"Heart Infection/Inflammation, Except Rheumatic","['A0102', 'A3282', 'A381', 'A3950', 'A3951', 'A3952', 'A3953', 'A5054', 'A5200', 'A5201', 'A5202', 'A5203', 'A5206', 'A5209', 'A5483', 'B2682', 'B3320', 'B3321', 'B3322', 'B3323', 'B376', 'B5881', 'D8685', 'I300', 'I301', 'I308', 'I309', 'I310', 'I311', 'I312', 'I313', 'I314', 'I318', 'I319', 'I32', 'I330', 'I339', 'I400', 'I401', 'I408', 'I409', 'I41']"
137.0,Hypoplastic Left Heart Syndrome and Other Severe Congenital Heart Disorders,"['Q204', 'Q224', 'Q226', 'Q228', 'Q229', 'Q234']"
138.0,Major Congenital Heart/Circulatory Disorders,"['P2930', 'P2938', 'Q200', 'Q201', 'Q202', 'Q203', 'Q205', 'Q208', 'Q212', 'Q213', 'Q220', 'Q225', 'Q230', 'Q231', 'Q232', 'Q233', 'Q238', 'Q239', 'Q240', 'Q241', 'Q242', 'Q243', 'Q244', 'Q245', 'Q246', 'Q248', 'Q251', 'Q2521', 'Q2529', 'Q253', 'Q2540', 'Q2541', 'Q2542', 'Q2543', 'Q2544', 'Q2545', 'Q2546', 'Q2547', 'Q2548', 'Q2549', 'Q255', 'Q256', 'Q2571', 'Q2572', 'Q2579', 'Q258', 'Q259', 'Q260', 'Q261', 'Q262', 'Q263', 'Q264', 'Q268', 'Q269']"
139.0,"Atrial and Ventricular Septal Defects, Patent Ductus Arteriosus, and Other Congenital Heart/Circulatory Disorders","['Q206', 'Q209', 'Q210', 'Q211', 'Q214', 'Q218', 'Q219', 'Q221', 'Q222', 'Q223', 'Q249', 'Q250', 'Q265', 'Q266', 'Q270', 'Q271', 'Q272', 'Q2730', 'Q2731', 'Q2732', 'Q2733', 'Q2734', 'Q2739', 'Q274', 'Q278', 'Q279', 'Q280', 'Q281', 'Q288', 'Q289', 'Q893']"
142.0,Specified Heart Arrhythmias,"['I442', 'I470', 'I471', 'I472', 'I479', 'I480', 'I481', 'I4811', 'I4819', 'I482', 'I4820', 'I4821', 'I483', 'I484', 'I4891', 'I4892', 'I492', 'I495']"
145.0,Intracranial Hemorrhage,"['I6000', 'I6001', 'I6002', 'I6010', 'I6011', 'I6012', 'I602', 'I6030', 'I6031', 'I6032', 'I604', 'I6050', 'I6051', 'I6052', 'I606', 'I607', 'I608', 'I609', 'I610', 'I611', 'I612', 'I613', 'I614', 'I615', 'I616', 'I618', 'I619', 'I6200', 'I6201', 'I6202', 'I6203', 'I621', 'I629', 'P100', 'P101', 'P102', 'P103', 'P104', 'P108', 'P109', 'P110', 'P111', 'P112', 'P520', 'P521', 'P5221', 'P5222', 'P523', 'P524', 'P525', 'P526', 'P528', 'P529']"
146.0,Ischemic or Unspecified Stroke,"['I6300', 'I63011', 'I63012', 'I63013', 'I63019', 'I6302', 'I63031', 'I63032', 'I63033', 'I63039', 'I6309', 'I6310', 'I63111', 'I63112', 'I63113', 'I63119', 'I6312', 'I63131', 'I63132', 'I63133', 'I63139', 'I6319', 'I6320', 'I63211', 'I63212', 'I63213', 'I63219', 'I6322', 'I63231', 'I63232', 'I63233', 'I63239', 'I6329', 'I6330', 'I63311', 'I63312', 'I63313', 'I63319', 'I63321', 'I63322', 'I63323', 'I63329', 'I63331', 'I63332', 'I63333', 'I63339', 'I63341', 'I63342', 'I63343', 'I63349', 'I6339', 'I6340', 'I63411', 'I63412', 'I63413', 'I63419', 'I63421', 'I63422', 'I63423', 'I63429', 'I63431', 'I63432', 'I63433', 'I63439', 'I63441', 'I63442', 'I63443', 'I63449', 'I6349', 'I6350', 'I63511', 'I63512', 'I63513', 'I63519', 'I63521', 'I63522', 'I63523', 'I63529', 'I63531', 'I63532', 'I63533', 'I63539', 'I63541', 'I63542', 'I63543', 'I63549', 'I6359', 'I636', 'I6381', 'I6389', 'I639']"
149.0,Cerebral Aneurysm and Arteriovenous Malformation,"['A5205', 'I671', 'Q282', 'Q283']"
150.0,Hemiplegia/Hemiparesis,"['G8100', 'G8101', 'G8102', 'G8103', 'G8104', 'G8110', 'G8111', 'G8112', 'G8113', 'G8114', 'G8190', 'G8191', 'G8192', 'G8193', 'G8194', 'I69051', 'I69052', 'I69053', 'I69054', 'I69059', 'I69151', 'I69152', 'I69153', 'I69154', 'I69159', 'I69251', 'I69252', 'I69253', 'I69254', 'I69259', 'I69351', 'I69352', 'I69353', 'I69354', 'I69359', 'I69851', 'I69852', 'I69853', 'I69854', 'I69859', 'I69951', 'I69952', 'I69953', 'I69954', 'I69959']"
151.0,"Monoplegia, Other Paralytic Syndromes","['G830', 'G8310', 'G8311', 'G8312', 'G8313', 'G8314', 'G8320', 'G8321', 'G8322', 'G8323', 'G8324', 'G8330', 'G8331', 'G8332', 'G8333', 'G8334', 'G8381', 'G8382', 'G8383', 'G8384', 'G8389', 'G839', 'I69031', 'I69032', 'I69033', 'I69034', 'I69039', 'I69041', 'I69042', 'I69043', 'I69044', 'I69049', 'I69061', 'I69062', 'I69063', 'I69064', 'I69065', 'I69069', 'I69131', 'I69132', 'I69133', 'I69134', 'I69139', 'I69141', 'I69142', 'I69143', 'I69144', 'I69149', 'I69161', 'I69162', 'I69163', 'I69164', 'I69165', 'I69169', 'I69231', 'I69232', 'I69233', 'I69234', 'I69239', 'I69241', 'I69242', 'I69243', 'I69244', 'I69249', 'I69261', 'I69262', 'I69263', 'I69264', 'I69265', 'I69269', 'I69331', 'I69332', 'I69333', 'I69334', 'I69339', 'I69341', 'I69342', 'I69343', 'I69344', 'I69349', 'I69361', 'I69362', 'I69363', 'I69364', 'I69365', 'I69369', 'I69831', 'I69832', 'I69833', 'I69834', 'I69839', 'I69841', 'I69842', 'I69843', 'I69844', 'I69849', 'I69861', 'I69862', 'I69863', 'I69864', 'I69865', 'I69869', 'I69931', 'I69932', 'I69933', 'I69934', 'I69939', 'I69941', 'I69942', 'I69943', 'I69944', 'I69949', 'I69961', 'I69962', 'I69963', 'I69964', 'I69965', 'I69969']"
153.0,Atherosclerosis of the Extremities with Ulceration or Gangrene,"['A480', 'I70231', 'I70232', 'I70233', 'I70234', 'I70235', 'I70238', 'I70239', 'I70241', 'I70242', 'I70243', 'I70244', 'I70245', 'I70248', 'I70249', 'I7025', 'I70261', 'I70262', 'I70263', 'I70268', 'I70269', 'I70331', 'I70332', 'I70333', 'I70334', 'I70335', 'I70338', 'I70339', 'I70341', 'I70342', 'I70343', 'I70344', 'I70345', 'I70348', 'I70349', 'I7035', 'I70361', 'I70362', 'I70363', 'I70368', 'I70369', 'I70431', 'I70432', 'I70433', 'I70434', 'I70435', 'I70438', 'I70439', 'I70441', 'I70442', 'I70443', 'I70444', 'I70445', 'I70448', 'I70449', 'I7045', 'I70461', 'I70462', 'I70463', 'I70468', 'I70469', 'I70531', 'I70532', 'I70533', 'I70534', 'I70535', 'I70538', 'I70539', 'I70541', 'I70542', 'I70543', 'I70544', 'I70545', 'I70548', 'I70549', 'I7055', 'I70561', 'I70562', 'I70563', 'I70568', 'I70569', 'I70631', 'I70632', 'I70633', 'I70634', 'I70635', 'I70638', 'I70639', 'I70641', 'I70642', 'I70643', 'I70644', 'I70645', 'I70648', 'I70649', 'I7065', 'I70661', 'I70662', 'I70663', 'I70668', 'I70669', 'I70731', 'I70732', 'I70733', 'I70734', 'I70735', 'I70738', 'I70739', 'I70741', 'I70742', 'I70743', 'I70744', 'I70745', 'I70748', 'I70749', 'I7075', 'I70761', 'I70762', 'I70763', 'I70768', 'I70769', 'I7301', 'I96']"
154.0,Vascular Disease with Complications,"['I670', 'I7100', 'I7101', 'I7102', 'I7103', 'I711', 'I713', 'I715', 'I718', 'I7401', 'I7409', 'I7410', 'I7411', 'I7419', 'I742', 'I743', 'I744', 'I745', 'I748', 'I749', 'I75011', 'I75012', 'I75013', 'I75019', 'I75021', 'I75022', 'I75023', 'I75029', 'I7581', 'I7589', 'I76', 'I7770', 'I7771', 'I7772', 'I7773', 'I7774', 'I7775', 'I7776', 'I7777', 'I7779', 'K55011', 'K55012', 'K55019', 'K55021', 'K55022', 'K55029', 'K55031', 'K55032', 'K55039', 'K55041', 'K55042', 'K55049', 'K55051', 'K55052', 'K55059', 'K55061', 'K55062', 'K55069', 'K5530', 'K5531', 'K5532', 'K5533', 'N280', 'T790XXA', 'T791XXA']"
156.0,Pulmonary Embolism and Deep Vein Thrombosis,"['I2690', 'I2692', 'I2693', 'I2694', 'I2699', 'I2782', 'I8010', 'I8011', 'I8012', 'I8013', 'I80201', 'I80202', 'I80203', 'I80209', 'I80211', 'I80212', 'I80213', 'I80219', 'I80221', 'I80222', 'I80223', 'I80229', 'I80231', 'I80232', 'I80233', 'I80239', 'I80241', 'I80242', 'I80243', 'I80249', 'I80251', 'I80252', 'I80253', 'I80259', 'I80291', 'I80292', 'I80293', 'I80299', 'I820', 'I82210', 'I82211', 'I82220', 'I82221', 'I82290', 'I82291', 'I823', 'I82401', 'I82402', 'I82403', 'I82409', 'I82411', 'I82412', 'I82413', 'I82419', 'I82421', 'I82422', 'I82423', 'I82429', 'I82431', 'I82432', 'I82433', 'I82439', 'I82441', 'I82442', 'I82443', 'I82449', 'I82451', 'I82452', 'I82453', 'I82459', 'I82461', 'I82462', 'I82463', 'I82469', 'I82491', 'I82492', 'I82493', 'I82499', 'I824Y1', 'I824Y2', 'I824Y3', 'I824Y9', 'I824Z1', 'I824Z2', 'I824Z3', 'I824Z9', 'I82501', 'I82502', 'I82503', 'I82509', 'I82511', 'I82512', 'I82513', 'I82519', 'I82521', 'I82522', 'I82523', 'I82529', 'I82531', 'I82532', 'I82533', 'I82539', 'I82541', 'I82542', 'I82543', 'I82549', 'I82551', 'I82552', 'I82553', 'I82559', 'I82561', 'I82562', 'I82563', 'I82569', 'I82591', 'I82592', 'I82593', 'I82599', 'I825Y1', 'I825Y2', 'I825Y3', 'I825Y9', 'I825Z1', 'I825Z2', 'I825Z3', 'I825Z9', 'I82621', 'I82622', 'I82623', 'I82629', 'I82721', 'I82722', 'I82723', 'I82729', 'I82A11', 'I82A12', 'I82A13', 'I82A19', 'I82A21', 'I82A22', 'I82A23', 'I82A29', 'I82B11', 'I82B12', 'I82B13', 'I82B19', 'I82B21', 'I82B22', 'I82B23', 'I82B29', 'I82C11', 'I82C12', 'I82C13', 'I82C19', 'I82C21', 'I82C22', 'I82C23', 'I82C29']"
158.0,Lung Transplant Status/Complications,"['T86810', 'T86811', 'T86812', 'T86818', 'T86819', 'Z4824', 'Z942']"
159.0,Cystic Fibrosis,"['E840', 'E8411', 'E8419', 'E848', 'E849']"
160.0,"Chronic Obstructive Pulmonary Disease, Including Bronchiectasis","['J410', 'J411', 'J418', 'J42', 'J430', 'J431', 'J432', 'J438', 'J439', 'J440', 'J441', 'J449', 'J470', 'J471', 'J479', 'J982', 'J983']"
161.1,Severe Asthma,"['J410', 'J411', 'J418', 'J42', 'J440', 'J441', 'J4522', 'J4532', 'J4542', 'J4550', 'J4551', 'J4552', 'J45902']"
161.2,"Asthma, Except Severe","['J4520', 'J4521', 'J4530', 'J4531', 'J4540', 'J4541', 'J45901', 'J45909', 'J45990', 'J45991', 'J45998']"
162.0,Fibrosis of Lung and Other Lung Disorders,"['B4481', 'D860', 'D862', 'J60', 'J61', 'J620', 'J628', 'J630', 'J631', 'J632', 'J633', 'J634', 'J635', 'J636', 'J64', 'J65', 'J660', 'J661', 'J662', 'J668', 'J670', 'J671', 'J672', 'J673', 'J674', 'J675', 'J676', 'J677', 'J678', 'J679', 'J680', 'J681', 'J682', 'J683', 'J684', 'J688', 'J689', 'J700', 'J701', 'J82', 'J8401', 'J8402', 'J8403', 'J8409', 'J8410', 'J84111', 'J84112', 'J84113', 'J84114', 'J84115', 'J84116', 'J84117', 'J8417', 'J842', 'J8481', 'J8482', 'J8483', 'J84841', 'J84842', 'J84843', 'J84848', 'J8489', 'J849', 'J99', 'P270', 'P271', 'P278', 'P279']"
163.0,Aspiration and Specified Bacterial Pneumonias and Other Severe Lung Infections,"['A065', 'A481', 'A5004', 'B380', 'B381', 'B382', 'B390', 'B391', 'B392', 'B400', 'B401', 'B402', 'B410', 'B664', 'B671', 'J150', 'J151', 'J1520', 'J15211', 'J15212', 'J1529', 'J155', 'J156', 'J158', 'J690', 'J691', 'J698', 'J850', 'J851', 'J852', 'J853', 'J860', 'J869', 'P230', 'P231', 'P232', 'P233', 'P234', 'P235', 'P236', 'P238', 'P239', 'P2401', 'P2411', 'P2421', 'P2431', 'P2481']"
174.0,Exudative Macular Degeneration,"['H353210', 'H353211', 'H353212', 'H353213', 'H353220', 'H353221', 'H353222', 'H353223', 'H353230', 'H353231', 'H353232', 'H353233', 'H353290', 'H353291', 'H353292', 'H353293']"
183.0,Kidney Transplant Status/Complications,"['T8610', 'T8611', 'T8612', 'T8613', 'T8619', 'Z4822', 'Z940']"
184.0,End Stage Renal Disease,['N186']
187.0,"Chronic Kidney Disease, Stage 5","['I120', 'I1311', 'N185']"
188.0,"Chronic Kidney Disease, Severe (Stage 4)","['N184', 'Q6111', 'Q6119']"
203.0,Ectopic and Molar Pregnancy,"['O0000', 'O0001', 'O00101', 'O00102', 'O00109', 'O00111', 'O00112', 'O00119', 'O00201', 'O00202', 'O00209', 'O00211', 'O00212', 'O00219', 'O0080', 'O0081', 'O0090', 'O0091', 'O010', 'O011', 'O019', 'O080', 'O081', 'O085', 'O086', 'O087', 'O0881', 'O0882', 'O0883', 'O0889', 'O089']"
204.0,Miscarriage with Complications,"['O030', 'O031', 'O0334', 'O0335', 'O0336', 'O0337', 'O0338', 'O0339', 'O035', 'O036', 'O0384', 'O0385', 'O0386', 'O0387', 'O0388', 'O0389']"
205.0,Miscarriage with No or Minor Complications,"['O020', 'O021', 'O0281', 'O0289', 'O029', 'O0330', 'O0333', 'O034', 'O0380', 'O0383', 'O039']"
207.0,Pregnancy with Delivery with Major Complications,"['O032', 'O0331', 'O0332', 'O037', 'O0381', 'O0382', 'O082', 'O083', 'O084', 'O1414', 'O1415', 'O1424', 'O1425', 'O151', 'O152', 'O159', 'O6010X3', 'O6010X4', 'O6010X5', 'O6010X9', 'O6012X3', 'O6012X4', 'O6012X5', 'O6012X9', 'O6013X3', 'O6013X4', 'O6013X5', 'O6013X9', 'O6014X3', 'O6014X4', 'O6014X5', 'O6014X9', 'O6020X3', 'O6020X4', 'O6020X5', 'O6020X9', 'O6022X3', 'O6022X4', 'O6022X5', 'O6022X9', 'O6023X3', 'O6023X4', 'O6023X5', 'O6023X9', 'O640XX3', 'O640XX4', 'O640XX5', 'O640XX9', 'O641XX3', 'O641XX4', 'O641XX5', 'O641XX9', 'O642XX3', 'O642XX4', 'O642XX5', 'O642XX9', 'O643XX3', 'O643XX4', 'O643XX5', 'O643XX9', 'O644XX3', 'O644XX4', 'O644XX5', 'O644XX9', 'O645XX3', 'O645XX4', 'O645XX5', 'O645XX9', 'O648XX3', 'O648XX4', 'O648XX5', 'O648XX9', 'O649XX3', 'O649XX4', 'O649XX5', 'O649XX9', 'O666', 'O670', 'O690XX3', 'O690XX4', 'O690XX5', 'O690XX9', 'O691XX3', 'O691XX4', 'O691XX5', 'O691XX9', 'O692XX3', 'O692XX4', 'O692XX5', 'O692XX9', 'O693XX3', 'O693XX4', 'O693XX5', 'O693XX9', 'O694XX0', 'O694XX1', 'O694XX2', 'O694XX3', 'O694XX4', 'O694XX5', 'O694XX9', 'O695XX3', 'O695XX4', 'O695XX5', 'O695XX9', 'O6981X3', 'O6981X4', 'O6981X5', 'O6981X9', 'O6982X3', 'O6982X4', 'O6982X5', 'O6982X9', 'O6989X3', 'O6989X4', 'O6989X5', 'O6989X9', 'O699XX3', 'O699XX4', 'O699XX5', 'O699XX9', 'O711', 'O740', 'O741', 'O742', 'O743', 'O747', 'O751', 'O753', 'O754', 'O85', 'O8604', 'O8612', 'O8681', 'O8689', 'O871', 'O873', 'O8802', 'O8803', 'O8812', 'O8813', 'O8822', 'O8823', 'O8832', 'O8833', 'O8882', 'O8883', 'O8901', 'O8909', 'O891', 'O892', 'O896', 'O903', 'O904', 'O9942', 'O9943', 'Z3750', 'Z3751', 'Z3752', 'Z3753', 'Z3754', 'Z3759', 'Z3760', 'Z3761', 'Z3762', 'Z3763', 'Z3764', 'Z3769', 'Z377']"
208.0,Pregnancy with Delivery with Complications,"['O1002', 'O1003', 'O1012', 'O1013', 'O1022', 'O1023', 'O1032', 'O1033', 'O1042', 'O1043', 'O1092', 'O1093', 'O114', 'O115', 'O134', 'O135', 'O1404', 'O1405', 'O1494', 'O1495', 'O164', 'O165', 'O2402', 'O2403', 'O2412', 'O2413', 'O2432', 'O2433', 'O2482', 'O2483', 'O2492', 'O2493', 'O2662', 'O2663', 'O4202', 'O4212', 'O4292', 'O6010X0', 'O6010X1', 'O6010X2', 'O6012X0', 'O6012X1', 'O6012X2', 'O6013X0', 'O6013X1', 'O6013X2', 'O6014X0', 'O6014X1', 'O6014X2', 'O6020X1', 'O6020X2', 'O6022X1', 'O6022X2', 'O6023X1', 'O6023X2', 'O610', 'O611', 'O618', 'O619', 'O632', 'O640XX0', 'O640XX1', 'O640XX2', 'O641XX0', 'O641XX1', 'O641XX2', 'O642XX0', 'O642XX1', 'O642XX2', 'O643XX0', 'O643XX1', 'O643XX2', 'O644XX0', 'O644XX1', 'O644XX2', 'O645XX0', 'O645XX1', 'O645XX2', 'O648XX0', 'O648XX1', 'O648XX2', 'O649XX0', 'O649XX1', 'O649XX2', 'O650', 'O651', 'O652', 'O653', 'O654', 'O655', 'O658', 'O659', 'O660', 'O661', 'O662', 'O663', 'O6640', 'O6641', 'O665', 'O668', 'O669', 'O678', 'O679', 'O690XX1', 'O690XX2', 'O691XX1', 'O691XX2', 'O692XX1', 'O692XX2', 'O693XX1', 'O693XX2', 'O695XX1', 'O695XX2', 'O6981X1', 'O6981X2', 'O6982X1', 'O6982X2', 'O6989X1', 'O6989X2', 'O699XX1', 'O699XX2', 'O720', 'O721', 'O722', 'O723', 'O755', 'O8602', 'O8603', 'O906', 'O9802', 'O9803', 'O9862', 'O9863', 'O9912', 'O9913', 'O99314', 'O99315', 'O99324', 'O99325', 'O99344', 'O99345', 'Z372', 'Z373', 'Z374']"
209.0,Pregnancy with Delivery with No or Minor Complications,"['O1204', 'O1205', 'O1214', 'O1215', 'O1224', 'O1225', 'O24420', 'O24424', 'O24425', 'O24429', 'O24430', 'O24434', 'O24435', 'O24439', 'O252', 'O253', 'O2672', 'O2673', 'O6020X0', 'O6022X0', 'O6023X0', 'O620', 'O621', 'O622', 'O623', 'O624', 'O628', 'O629', 'O630', 'O631', 'O639', 'O68', 'O690XX0', 'O691XX0', 'O692XX0', 'O693XX0', 'O695XX0', 'O6981X0', 'O6982X0', 'O6989X0', 'O699XX0', 'O700', 'O701', 'O7020', 'O7021', 'O7022', 'O7023', 'O703', 'O704', 'O709', 'O712', 'O713', 'O714', 'O715', 'O716', 'O717', 'O7181', 'O7182', 'O7189', 'O719', 'O730', 'O731', 'O744', 'O745', 'O746', 'O748', 'O749', 'O750', 'O752', 'O7581', 'O7582', 'O7589', 'O759', 'O76', 'O770', 'O771', 'O778', 'O779', 'O80', 'O82', 'O8600', 'O8601', 'O8609', 'O8611', 'O8613', 'O8619', 'O8620', 'O8621', 'O8622', 'O8629', 'O864', 'O870', 'O872', 'O874', 'O878', 'O879', 'O893', 'O894', 'O895', 'O898', 'O899', 'O900', 'O901', 'O902', 'O905', 'O9081', 'O9089', 'O909', 'O9102', 'O9103', 'O9112', 'O9113', 'O9122', 'O9123', 'O9202', 'O9203', 'O9212', 'O9213', 'O9220', 'O9229', 'O923', 'O924', 'O925', 'O926', 'O9270', 'O9279', 'O9812', 'O9813', 'O9822', 'O9823', 'O9832', 'O9833', 'O9842', 'O9843', 'O9852', 'O9853', 'O9872', 'O9873', 'O9882', 'O9883', 'O9892', 'O9893', 'O9902', 'O9903', 'O99214', 'O99215', 'O99284', 'O99285', 'O99334', 'O99335', 'O99354', 'O99355', 'O9952', 'O9953', 'O9962', 'O9963', 'O9972', 'O9973', 'O99814', 'O99815', 'O99824', 'O99825', 'O99834', 'O99835', 'O99844', 'O99845', 'O9A12', 'O9A13', 'O9A22', 'O9A23', 'O9A32', 'O9A33', 'O9A42', 'O9A43', 'O9A52', 'O9A53', 'Z370', 'Z371', 'Z379', 'Z390', 'Z391', 'Z392']"
210.0,(Ongoing) Pregnancy without Delivery with Major Complications,"['O1410', 'O1412', 'O1413', 'O1420', 'O1422', 'O1423', 'O1500', 'O1502', 'O1503', 'O2230', 'O2231', 'O2232', 'O2233', 'O2250', 'O2251', 'O2252', 'O2253', 'O26872', 'O26873', 'O26879', 'O29011', 'O29012', 'O29013', 'O29019', 'O29021', 'O29022', 'O29023', 'O29029', 'O29111', 'O29112', 'O29113', 'O29119', 'O29121', 'O29122', 'O29123', 'O29129', 'O29211', 'O29212', 'O29213', 'O29219', 'O29291', 'O29292', 'O29293', 'O29299', 'O2960', 'O2961', 'O2962', 'O2963', 'O30001', 'O30002', 'O30003', 'O30009', 'O30011', 'O30012', 'O30013', 'O30019', 'O30021', 'O30022', 'O30023', 'O30029', 'O30031', 'O30032', 'O30033', 'O30039', 'O30041', 'O30042', 'O30043', 'O30049', 'O30091', 'O30092', 'O30093', 'O30099', 'O30101', 'O30102', 'O30103', 'O30109', 'O30111', 'O30112', 'O30113', 'O30119', 'O30121', 'O30122', 'O30123', 'O30129', 'O30131', 'O30132', 'O30133', 'O30139', 'O30191', 'O30192', 'O30193', 'O30199', 'O30201', 'O30202', 'O30203', 'O30209', 'O30211', 'O30212', 'O30213', 'O30219', 'O30221', 'O30222', 'O30223', 'O30229', 'O30231', 'O30232', 'O30233', 'O30239', 'O30291', 'O30292', 'O30293', 'O30299', 'O30801', 'O30802', 'O30803', 'O30809', 'O30811', 'O30812', 'O30813', 'O30819', 'O30821', 'O30822', 'O30823', 'O30829', 'O30831', 'O30832', 'O30833', 'O30839', 'O30891', 'O30892', 'O30893', 'O30899', 'O3090', 'O3091', 'O3092', 'O3093', 'O3100X1', 'O3100X2', 'O3100X3', 'O3100X4', 'O3100X5', 'O3100X9', 'O3101X1', 'O3101X2', 'O3101X3', 'O3101X4', 'O3101X5', 'O3101X9', 'O3102X1', 'O3102X2', 'O3102X3', 'O3102X4', 'O3102X5', 'O3102X9', 'O3103X1', 'O3103X2', 'O3103X3', 'O3103X4', 'O3103X5', 'O3103X9', 'O3110X0', 'O3110X1', 'O3110X2', 'O3110X3', 'O3110X4', 'O3110X5', 'O3110X9', 'O3111X0', 'O3111X1', 'O3111X2', 'O3111X3', 'O3111X4', 'O3111X5', 'O3111X9', 'O3112X0', 'O3112X1', 'O3112X2', 'O3112X3', 'O3112X4', 'O3112X5', 'O3112X9', 'O3113X0', 'O3113X1', 'O3113X2', 'O3113X3', 'O3113X4', 'O3113X5', 'O3113X9', 'O3120X0', 'O3120X1', 'O3120X2', 'O3120X3', 'O3120X4', 'O3120X5', 'O3120X9', 'O3121X0', 'O3121X1', 'O3121X2', 'O3121X3', 'O3121X4', 'O3121X5', 'O3121X9', 'O3122X0', 'O3122X1', 'O3122X2', 'O3122X3', 'O3122X4', 'O3122X5', 'O3122X9', 'O3123X0', 'O3123X1', 'O3123X2', 'O3123X3', 'O3123X4', 'O3123X5', 'O3123X9', 'O3130X0', 'O3130X1', 'O3130X2', 'O3130X3', 'O3130X4', 'O3130X5', 'O3130X9', 'O3131X0', 'O3131X1', 'O3131X2', 'O3131X3', 'O3131X4', 'O3131X5', 'O3131X9', 'O3132X0', 'O3132X1', 'O3132X2', 'O3132X3', 'O3132X4', 'O3132X5', 'O3132X9', 'O3133X0', 'O3133X1', 'O3133X2', 'O3133X3', 'O3133X4', 'O3133X5', 'O3133X9', 'O318X10', 'O318X11', 'O318X12', 'O318X13', 'O318X14', 'O318X15', 'O318X19', 'O318X20', 'O318X21', 'O318X22', 'O318X23', 'O318X24', 'O318X25', 'O318X29', 'O318X30', 'O318X31', 'O318X32', 'O318X33', 'O318X34', 'O318X35', 'O318X39', 'O318X90', 'O318X91', 'O318X92', 'O318X93', 'O318X94', 'O318X95', 'O318X99', 'O320XX1', 'O320XX2', 'O320XX3', 'O320XX4', 'O320XX5', 'O320XX9', 'O321XX1', 'O321XX2', 'O321XX3', 'O321XX4', 'O321XX5', 'O321XX9', 'O322XX1', 'O322XX2', 'O322XX3', 'O322XX4', 'O322XX5', 'O322XX9', 'O323XX1', 'O323XX2', 'O323XX3', 'O323XX4', 'O323XX5', 'O323XX9', 'O324XX1', 'O324XX2', 'O324XX3', 'O324XX4', 'O324XX5', 'O324XX9', 'O326XX1', 'O326XX2', 'O326XX3', 'O326XX4', 'O326XX5', 'O326XX9', 'O328XX1', 'O328XX2', 'O328XX3', 'O328XX4', 'O328XX5', 'O328XX9', 'O329XX1', 'O329XX2', 'O329XX3', 'O329XX4', 'O329XX5', 'O329XX9', 'O333XX1', 'O333XX2', 'O333XX3', 'O333XX4', 'O333XX5', 'O333XX9', 'O334XX1', 'O334XX2', 'O334XX3', 'O334XX4', 'O334XX5', 'O334XX9', 'O335XX1', 'O335XX2', 'O335XX3', 'O335XX4', 'O335XX5', 'O335XX9', 'O336XX1', 'O336XX2', 'O336XX3', 'O336XX4', 'O336XX5', 'O336XX9', 'O337XX1', 'O337XX2', 'O337XX3', 'O337XX4', 'O337XX5', 'O337XX9', 'O3430', 'O3431', 'O3432', 'O3433', 'O350XX1', 'O350XX2', 'O350XX3', 'O350XX4', 'O350XX5', 'O350XX9', 'O351XX1', 'O351XX2', 'O351XX3', 'O351XX4', 'O351XX5', 'O351XX9', 'O352XX1', 'O352XX2', 'O352XX3', 'O352XX4', 'O352XX5', 'O352XX9', 'O353XX1', 'O353XX2', 'O353XX3', 'O353XX4', 'O353XX5', 'O353XX9', 'O354XX1', 'O354XX2', 'O354XX3', 'O354XX4', 'O354XX5', 'O354XX9', 'O355XX1', 'O355XX2', 'O355XX3', 'O355XX4', 'O355XX5', 'O355XX9', 'O356XX1', 'O356XX2', 'O356XX3', 'O356XX4', 'O356XX5', 'O356XX9', 'O357XX1', 'O357XX2', 'O357XX3', 'O357XX4', 'O357XX5', 'O357XX9', 'O358XX1', 'O358XX2', 'O358XX3', 'O358XX4', 'O358XX5', 'O358XX9', 'O359XX1', 'O359XX2', 'O359XX3', 'O359XX4', 'O359XX5', 'O359XX9', 'O360111', 'O360112', 'O360113', 'O360114', 'O360115', 'O360119', 'O360121', 'O360122', 'O360123', 'O360124', 'O360125', 'O360129', 'O360131', 'O360132', 'O360133', 'O360134', 'O360135', 'O360139', 'O360191', 'O360192', 'O360193', 'O360194', 'O360195', 'O360199', 'O360911', 'O360912', 'O360913', 'O360914', 'O360915', 'O360919', 'O360921', 'O360922', 'O360923', 'O360924', 'O360925', 'O360929', 'O360931', 'O360932', 'O360933', 'O360934', 'O360935', 'O360939', 'O360991', 'O360992', 'O360993', 'O360994', 'O360995', 'O360999', 'O361111', 'O361112', 'O361113', 'O361114', 'O361115', 'O361119', 'O361121', 'O361122', 'O361123', 'O361124', 'O361125', 'O361129', 'O361131', 'O361132', 'O361133', 'O361134', 'O361135', 'O361139', 'O361191', 'O361192', 'O361193', 'O361194', 'O361195', 'O361199', 'O361911', 'O361912', 'O361913', 'O361914', 'O361915', 'O361919', 'O361921', 'O361922', 'O361923', 'O361924', 'O361925', 'O361929', 'O361931', 'O361932', 'O361933', 'O361934', 'O361935', 'O361939', 'O361991', 'O361992', 'O361993', 'O361994', 'O361995', 'O361999', 'O3620X1', 'O3620X2', 'O3620X3', 'O3620X4', 'O3620X5', 'O3620X9', 'O3621X1', 'O3621X2', 'O3621X3', 'O3621X4', 'O3621X5', 'O3621X9', 'O3622X1', 'O3622X2', 'O3622X3', 'O3622X4', 'O3622X5', 'O3622X9', 'O3623X1', 'O3623X2', 'O3623X3', 'O3623X4', 'O3623X5', 'O3623X9', 'O364XX1', 'O364XX2', 'O364XX3', 'O364XX4', 'O364XX5', 'O364XX9', 'O365111', 'O365112', 'O365113', 'O365114', 'O365115', 'O365119', 'O365121', 'O365122', 'O365123', 'O365124', 'O365125', 'O365129', 'O365131', 'O365132', 'O365133', 'O365134', 'O365135', 'O365139', 'O365191', 'O365192', 'O365193', 'O365194', 'O365195', 'O365199', 'O365911', 'O365912', 'O365913', 'O365914', 'O365915', 'O365919', 'O365921', 'O365922', 'O365923', 'O365924', 'O365925', 'O365929', 'O365931', 'O365932', 'O365933', 'O365934', 'O365935', 'O365939', 'O365991', 'O365992', 'O365993', 'O365994', 'O365995', 'O365999', 'O3660X1', 'O3660X2', 'O3660X3', 'O3660X4', 'O3660X5', 'O3660X9', 'O3661X1', 'O3661X2', 'O3661X3', 'O3661X4', 'O3661X5', 'O3661X9', 'O3662X1', 'O3662X2', 'O3662X3', 'O3662X4', 'O3662X5', 'O3662X9', 'O3663X1', 'O3663X2', 'O3663X3', 'O3663X4', 'O3663X5', 'O3663X9', 'O3670X1', 'O3670X2', 'O3670X3', 'O3670X4', 'O3670X5', 'O3670X9', 'O3671X0', 'O3671X1', 'O3671X2', 'O3671X3', 'O3671X4', 'O3671X5', 'O3671X9', 'O3672X1', 'O3672X2', 'O3672X3', 'O3672X4', 'O3672X5', 'O3672X9', 'O3673X1', 'O3673X2', 'O3673X3', 'O3673X4', 'O3673X5', 'O3673X9', 'O3680X1', 'O3680X2', 'O3680X3', 'O3680X4', 'O3680X5', 'O3680X9', 'O368121', 'O368122', 'O368123', 'O368124', 'O368125', 'O368129', 'O368131', 'O368132', 'O368133', 'O368134', 'O368135', 'O368139', 'O368191', 'O368192', 'O368193', 'O368194', 'O368195', 'O368199', 'O368210', 'O368211', 'O368212', 'O368213', 'O368214', 'O368215', 'O368219', 'O368220', 'O368221', 'O368222', 'O368223', 'O368224', 'O368225', 'O368229', 'O368230', 'O368231', 'O368232', 'O368233', 'O368234', 'O368235', 'O368239', 'O368290', 'O368291', 'O368292', 'O368293', 'O368294', 'O368295', 'O368299', 'O368311', 'O368312', 'O368313', 'O368314', 'O368315', 'O368319', 'O368321', 'O368322', 'O368323', 'O368324', 'O368325', 'O368329', 'O368331', 'O368332', 'O368333', 'O368334', 'O368335', 'O368339', 'O368391', 'O368392', 'O368393', 'O368394', 'O368395', 'O368399', 'O368911', 'O368912', 'O368913', 'O368914', 'O368915', 'O368919', 'O368921', 'O368922', 'O368923', 'O368924', 'O368925', 'O368929', 'O368931', 'O368932', 'O368933', 'O368934', 'O368935', 'O368939', 'O368991', 'O368992', 'O368993', 'O368994', 'O368995', 'O368999', 'O3690X1', 'O3690X2', 'O3690X3', 'O3690X4', 'O3690X5', 'O3690X9', 'O3691X1', 'O3691X2', 'O3691X3', 'O3691X4', 'O3691X5', 'O3691X9', 'O3692X1', 'O3692X2', 'O3692X3', 'O3692X4', 'O3692X5', 'O3692X9', 'O3693X1', 'O3693X2', 'O3693X3', 'O3693X4', 'O3693X5', 'O3693X9', 'O401XX1', 'O401XX2', 'O401XX3', 'O401XX4', 'O401XX5', 'O401XX9', 'O402XX1', 'O402XX2', 'O402XX3', 'O402XX4', 'O402XX5', 'O402XX9', 'O403XX1', 'O403XX2', 'O403XX3', 'O403XX4', 'O403XX5', 'O403XX9', 'O409XX1', 'O409XX2', 'O409XX3', 'O409XX4', 'O409XX5', 'O409XX9', 'O4100X1', 'O4100X2', 'O4100X3', 'O4100X4', 'O4100X5', 'O4100X9', 'O4101X1', 'O4101X2', 'O4101X3', 'O4101X4', 'O4101X5', 'O4101X9', 'O4102X1', 'O4102X2', 'O4102X3', 'O4102X4', 'O4102X5', 'O4102X9', 'O4103X1', 'O4103X2', 'O4103X3', 'O4103X4', 'O4103X5', 'O4103X9', 'O411011', 'O411012', 'O411013', 'O411014', 'O411015', 'O411019', 'O411021', 'O411022', 'O411023', 'O411024', 'O411025', 'O411029', 'O411031', 'O411032', 'O411033', 'O411034', 'O411035', 'O411039', 'O411091', 'O411092', 'O411093', 'O411094', 'O411095', 'O411099', 'O411211', 'O411212', 'O411213', 'O411214', 'O411215', 'O411219', 'O411221', 'O411222', 'O411223', 'O411224', 'O411225', 'O411229', 'O411231', 'O411232', 'O411233', 'O411234', 'O411235', 'O411239', 'O411291', 'O411292', 'O411293', 'O411294', 'O411295', 'O411299', 'O411411', 'O411412', 'O411413', 'O411414', 'O411415', 'O411419', 'O411421', 'O411422', 'O411423', 'O411424', 'O411425', 'O411429', 'O411431', 'O411432', 'O411433', 'O411434', 'O411435', 'O411439', 'O411491', 'O411492', 'O411493', 'O411494', 'O411495', 'O411499', 'O418X11', 'O418X12', 'O418X13', 'O418X14', 'O418X15', 'O418X19', 'O418X21', 'O418X22', 'O418X23', 'O418X24', 'O418X25', 'O418X29', 'O418X31', 'O418X32', 'O418X33', 'O418X34', 'O418X35', 'O418X39', 'O418X91', 'O418X92', 'O418X93', 'O418X94', 'O418X95', 'O418X99', 'O4190X1', 'O4190X2', 'O4190X3', 'O4190X4', 'O4190X5', 'O4190X9', 'O4191X1', 'O4191X2', 'O4191X3', 'O4191X4', 'O4191X5', 'O4191X9', 'O4192X1', 'O4192X2', 'O4192X3', 'O4192X4', 'O4192X5', 'O4192X9', 'O4193X1', 'O4193X2', 'O4193X3', 'O4193X4', 'O4193X5', 'O4193X9', 'O43021', 'O43022', 'O43023', 'O43029', 'O4410', 'O4411', 'O4412', 'O4413', 'O45001', 'O45002', 'O45003', 'O45009', 'O45011', 'O45012', 'O45013', 'O45019', 'O45021', 'O45022', 'O45023', 'O45029', 'O45091', 'O45092', 'O45093', 'O45099', 'O458X1', 'O458X2', 'O458X3', 'O458X9', 'O4590', 'O4591', 'O4592', 'O4593', 'O6000', 'O6002', 'O6003', 'O7100', 'O7102', 'O7103', 'O88011', 'O88012', 'O88013', 'O88019', 'O88111', 'O88112', 'O88113', 'O88119', 'O88211', 'O88212', 'O88213', 'O88219', 'O88311', 'O88312', 'O88313', 'O88319', 'O88811', 'O88812', 'O88813', 'O88819', 'O99411', 'O99412', 'O99413', 'O99419']"
211.0,(Ongoing) Pregnancy without Delivery with Complications,"['O09811', 'O09812', 'O09813', 'O09819', 'O10011', 'O10012', 'O10013', 'O10019', 'O10111', 'O10112', 'O10113', 'O10119', 'O10211', 'O10212', 'O10213', 'O10219', 'O10311', 'O10312', 'O10313', 'O10319', 'O10411', 'O10412', 'O10413', 'O10419', 'O10911', 'O10912', 'O10913', 'O10919', 'O111', 'O112', 'O113', 'O119', 'O1210', 'O1211', 'O1212', 'O1213', 'O1220', 'O1221', 'O1222', 'O1223', 'O131', 'O132', 'O133', 'O139', 'O1400', 'O1402', 'O1403', 'O1490', 'O1492', 'O1493', 'O161', 'O162', 'O163', 'O169', 'O24011', 'O24012', 'O24013', 'O24019', 'O24111', 'O24112', 'O24113', 'O24119', 'O24311', 'O24312', 'O24313', 'O24319', 'O24811', 'O24812', 'O24813', 'O24819', 'O24911', 'O24912', 'O24913', 'O24919', 'O2650', 'O2651', 'O2652', 'O2653', 'O26611', 'O26612', 'O26613', 'O26619', 'O26831', 'O26832', 'O26833', 'O26839', 'O320XX0', 'O321XX0', 'O322XX0', 'O323XX0', 'O324XX0', 'O326XX0', 'O328XX0', 'O329XX0', 'O330', 'O331', 'O332', 'O333XX0', 'O334XX0', 'O335XX0', 'O336XX0', 'O337XX0', 'O338', 'O339', 'O3400', 'O3401', 'O3402', 'O3403', 'O3410', 'O3411', 'O3412', 'O3413', 'O34211', 'O34212', 'O34219', 'O3429', 'O3440', 'O3441', 'O3442', 'O3443', 'O34511', 'O34512', 'O34513', 'O34519', 'O34521', 'O34522', 'O34523', 'O34529', 'O34531', 'O34532', 'O34533', 'O34539', 'O34591', 'O34592', 'O34593', 'O34599', 'O3460', 'O3461', 'O3462', 'O3463', 'O3470', 'O3471', 'O3472', 'O3473', 'O3480', 'O3481', 'O3482', 'O3483', 'O3490', 'O3491', 'O3492', 'O3493', 'O350XX0', 'O351XX0', 'O352XX0', 'O353XX0', 'O354XX0', 'O355XX0', 'O356XX0', 'O357XX0', 'O358XX0', 'O359XX0', 'O360110', 'O360120', 'O360130', 'O360190', 'O360910', 'O360920', 'O360930', 'O360990', 'O361110', 'O361120', 'O361130', 'O361190', 'O361910', 'O361920', 'O361930', 'O361990', 'O3620X0', 'O3621X0', 'O3622X0', 'O3623X0', 'O364XX0', 'O365110', 'O365120', 'O365130', 'O365190', 'O365910', 'O365920', 'O365930', 'O365990', 'O3670X0', 'O3672X0', 'O3673X0', 'O368120', 'O368130', 'O368190', 'O368910', 'O368920', 'O368930', 'O368990', 'O3690X0', 'O3691X0', 'O3692X0', 'O3693X0', 'O401XX0', 'O402XX0', 'O403XX0', 'O409XX0', 'O4100X0', 'O4101X0', 'O4102X0', 'O4103X0', 'O411010', 'O411020', 'O411030', 'O411090', 'O411210', 'O411220', 'O411230', 'O411290', 'O411410', 'O411420', 'O411430', 'O411490', 'O418X10', 'O418X20', 'O418X30', 'O418X90', 'O4190X0', 'O4191X0', 'O4192X0', 'O4193X0', 'O4200', 'O42011', 'O42012', 'O42013', 'O42019', 'O4210', 'O42111', 'O42112', 'O42113', 'O42119', 'O4290', 'O42911', 'O42912', 'O42913', 'O42919', 'O43011', 'O43012', 'O43013', 'O43019', 'O43101', 'O43102', 'O43103', 'O43109', 'O43111', 'O43112', 'O43113', 'O43119', 'O43121', 'O43122', 'O43123', 'O43129', 'O43191', 'O43192', 'O43193', 'O43199', 'O43211', 'O43212', 'O43213', 'O43219', 'O43221', 'O43222', 'O43223', 'O43229', 'O43231', 'O43232', 'O43233', 'O43239', 'O43811', 'O43812', 'O43813', 'O43819', 'O43891', 'O43892', 'O43893', 'O43899', 'O4390', 'O4391', 'O4392', 'O4393', 'O4400', 'O4401', 'O4402', 'O4403', 'O4420', 'O4421', 'O4422', 'O4423', 'O4430', 'O4431', 'O4432', 'O4433', 'O4440', 'O4441', 'O4442', 'O4443', 'O4450', 'O4451', 'O4452', 'O4453', 'O46001', 'O46002', 'O46003', 'O46009', 'O46011', 'O46012', 'O46013', 'O46019', 'O46021', 'O46022', 'O46023', 'O46029', 'O46091', 'O46092', 'O46093', 'O46099', 'O468X1', 'O468X2', 'O468X3', 'O468X9', 'O4690', 'O4691', 'O4692', 'O4693', 'O98011', 'O98012', 'O98013', 'O98019', 'O98619', 'O99111', 'O99112', 'O99113', 'O99119', 'O99310', 'O99311', 'O99312', 'O99313', 'O99320', 'O99321', 'O99322', 'O99323', 'O99340', 'O99341', 'O99342', 'O99343']"
212.0,(Ongoing) Pregnancy without Delivery with No or Minor Complications,"['O0900', 'O0901', 'O0902', 'O0903', 'O0910', 'O0911', 'O0912', 'O0913', 'O09211', 'O09212', 'O09213', 'O09219', 'O09291', 'O09292', 'O09293', 'O09299', 'O0930', 'O0931', 'O0932', 'O0933', 'O0940', 'O0941', 'O0942', 'O0943', 'O09511', 'O09512', 'O09513', 'O09519', 'O09521', 'O09522', 'O09523', 'O09529', 'O09611', 'O09612', 'O09613', 'O09619', 'O09621', 'O09622', 'O09623', 'O09629', 'O0970', 'O0971', 'O0972', 'O0973', 'O09821', 'O09822', 'O09823', 'O09829', 'O09891', 'O09892', 'O09893', 'O09899', 'O0990', 'O0991', 'O0992', 'O0993', 'O09A0', 'O09A1', 'O09A2', 'O09A3', 'O1200', 'O1201', 'O1202', 'O1203', 'O200', 'O208', 'O209', 'O210', 'O211', 'O212', 'O218', 'O219', 'O2200', 'O2201', 'O2202', 'O2203', 'O2210', 'O2211', 'O2212', 'O2213', 'O2220', 'O2221', 'O2222', 'O2223', 'O2240', 'O2241', 'O2242', 'O2243', 'O228X1', 'O228X2', 'O228X3', 'O228X9', 'O2290', 'O2291', 'O2292', 'O2293', 'O2300', 'O2301', 'O2302', 'O2303', 'O2310', 'O2311', 'O2312', 'O2313', 'O2320', 'O2321', 'O2322', 'O2323', 'O2330', 'O2331', 'O2332', 'O2333', 'O2340', 'O2341', 'O2342', 'O2343', 'O23511', 'O23512', 'O23513', 'O23519', 'O23521', 'O23522', 'O23523', 'O23529', 'O23591', 'O23592', 'O23593', 'O23599', 'O2390', 'O2391', 'O2392', 'O2393', 'O24410', 'O24414', 'O24415', 'O24419', 'O2510', 'O2511', 'O2512', 'O2513', 'O2600', 'O2601', 'O2602', 'O2603', 'O2610', 'O2611', 'O2612', 'O2613', 'O2620', 'O2621', 'O2622', 'O2623', 'O2630', 'O2631', 'O2632', 'O2633', 'O2640', 'O2641', 'O2642', 'O2643', 'O26711', 'O26712', 'O26713', 'O26719', 'O26811', 'O26812', 'O26813', 'O26819', 'O26821', 'O26822', 'O26823', 'O26829', 'O26841', 'O26842', 'O26843', 'O26849', 'O26851', 'O26852', 'O26853', 'O26859', 'O2686', 'O26891', 'O26892', 'O26893', 'O26899', 'O2690', 'O2691', 'O2692', 'O2693', 'O29091', 'O29092', 'O29093', 'O29099', 'O29191', 'O29192', 'O29193', 'O29199', 'O293X1', 'O293X2', 'O293X3', 'O293X9', 'O2940', 'O2941', 'O2942', 'O2943', 'O295X1', 'O295X2', 'O295X3', 'O295X9', 'O298X1', 'O298X2', 'O298X3', 'O298X9', 'O2990', 'O2991', 'O2992', 'O2993', 'O3100X0', 'O3101X0', 'O3102X0', 'O3103X0', 'O3660X0', 'O3661X0', 'O3662X0', 'O3663X0', 'O3680X0', 'O368310', 'O368320', 'O368330', 'O368390', 'O4700', 'O4702', 'O4703', 'O471', 'O479', 'O480', 'O481', 'O91011', 'O91012', 'O91013', 'O91019', 'O91111', 'O91112', 'O91113', 'O91119', 'O91211', 'O91212', 'O91213', 'O91219', 'O92011', 'O92012', 'O92013', 'O92019', 'O92111', 'O92112', 'O92113', 'O92119', 'O98111', 'O98112', 'O98113', 'O98119', 'O98211', 'O98212', 'O98213', 'O98219', 'O98311', 'O98312', 'O98313', 'O98319', 'O98411', 'O98412', 'O98413', 'O98419', 'O98511', 'O98512', 'O98513', 'O98519', 'O98611', 'O98612', 'O98613', 'O98711', 'O98712', 'O98713', 'O98719', 'O98811', 'O98812', 'O98813', 'O98819', 'O98911', 'O98912', 'O98913', 'O98919', 'O99011', 'O99012', 'O99013', 'O99019', 'O99210', 'O99211', 'O99212', 'O99213', 'O99280', 'O99281', 'O99282', 'O99283', 'O99330', 'O99331', 'O99332', 'O99333', 'O99350', 'O99351', 'O99352', 'O99353', 'O99511', 'O99512', 'O99513', 'O99519', 'O99611', 'O99612', 'O99613', 'O99619', 'O99711', 'O99712', 'O99713', 'O99719', 'O99810', 'O99820', 'O99830', 'O99840', 'O99841', 'O99842', 'O99843', 'O9989', 'O9A111', 'O9A112', 'O9A113', 'O9A119', 'O9A211', 'O9A212', 'O9A213', 'O9A219', 'O9A311', 'O9A312', 'O9A313', 'O9A319', 'O9A411', 'O9A412', 'O9A413', 'O9A419', 'O9A511', 'O9A512', 'O9A513', 'O9A519', 'Z3201', 'Z331', 'Z333', 'Z3400', 'Z3401', 'Z3402', 'Z3403', 'Z3480', 'Z3481', 'Z3482', 'Z3483', 'Z3490', 'Z3491', 'Z3492', 'Z3493', 'Z360', 'Z361', 'Z362', 'Z363', 'Z364', 'Z365', 'Z3681', 'Z3682', 'Z3683', 'Z3684', 'Z3685', 'Z3686', 'Z3687', 'Z3688', 'Z3689', 'Z368A', 'Z369', 'Z3A00', 'Z3A01', 'Z3A08', 'Z3A09', 'Z3A10', 'Z3A11', 'Z3A12', 'Z3A13', 'Z3A14', 'Z3A15', 'Z3A16', 'Z3A17', 'Z3A18', 'Z3A19', 'Z3A20', 'Z3A21', 'Z3A22', 'Z3A23', 'Z3A24', 'Z3A25', 'Z3A26', 'Z3A27', 'Z3A28', 'Z3A29', 'Z3A30', 'Z3A31', 'Z3A32', 'Z3A33', 'Z3A34', 'Z3A35', 'Z3A36', 'Z3A37', 'Z3A38', 'Z3A39', 'Z3A40', 'Z3A41', 'Z3A42', 'Z3A49']"
217.0,"Chronic Ulcer of Skin, Except Pressure","['I83001', 'I83002', 'I83003', 'I83004', 'I83005', 'I83008', 'I83009', 'I83011', 'I83012', 'I83013', 'I83014', 'I83015', 'I83018', 'I83019', 'I83021', 'I83022', 'I83023', 'I83024', 'I83025', 'I83028', 'I83029', 'I83201', 'I83202', 'I83203', 'I83204', 'I83205', 'I83208', 'I83209', 'I83211', 'I83212', 'I83213', 'I83214', 'I83215', 'I83218', 'I83219', 'I83221', 'I83222', 'I83223', 'I83224', 'I83225', 'I83228', 'I83229', 'I87011', 'I87012', 'I87013', 'I87019', 'I87031', 'I87032', 'I87033', 'I87039', 'I87311', 'I87312', 'I87313', 'I87319', 'I87331', 'I87332', 'I87333', 'I87339', 'L88', 'L97101', 'L97102', 'L97103', 'L97104', 'L97105', 'L97106', 'L97108', 'L97109', 'L97111', 'L97112', 'L97113', 'L97114', 'L97115', 'L97116', 'L97118', 'L97119', 'L97121', 'L97122', 'L97123', 'L97124', 'L97125', 'L97126', 'L97128', 'L97129', 'L97201', 'L97202', 'L97203', 'L97204', 'L97205', 'L97206', 'L97208', 'L97209', 'L97211', 'L97212', 'L97213', 'L97214', 'L97215', 'L97216', 'L97218', 'L97219', 'L97221', 'L97222', 'L97223', 'L97224', 'L97225', 'L97226', 'L97228', 'L97229', 'L97301', 'L97302', 'L97303', 'L97304', 'L97305', 'L97306', 'L97308', 'L97309', 'L97311', 'L97312', 'L97313', 'L97314', 'L97315', 'L97316', 'L97318', 'L97319', 'L97321', 'L97322', 'L97323', 'L97324', 'L97325', 'L97326', 'L97328', 'L97329', 'L97401', 'L97402', 'L97403', 'L97404', 'L97405', 'L97406', 'L97408', 'L97409', 'L97411', 'L97412', 'L97413', 'L97414', 'L97415', 'L97416', 'L97418', 'L97419', 'L97421', 'L97422', 'L97423', 'L97424', 'L97425', 'L97426', 'L97428', 'L97429', 'L97501', 'L97502', 'L97503', 'L97504', 'L97505', 'L97506', 'L97508', 'L97509', 'L97511', 'L97512', 'L97513', 'L97514', 'L97515', 'L97516', 'L97518', 'L97519', 'L97521', 'L97522', 'L97523', 'L97524', 'L97525', 'L97526', 'L97528', 'L97529', 'L97801', 'L97802', 'L97803', 'L97804', 'L97805', 'L97806', 'L97808', 'L97809', 'L97811', 'L97812', 'L97813', 'L97814', 'L97815', 'L97816', 'L97818', 'L97819', 'L97821', 'L97822', 'L97823', 'L97824', 'L97825', 'L97826', 'L97828', 'L97829', 'L97901', 'L97902', 'L97903', 'L97904', 'L97905', 'L97906', 'L97908', 'L97909', 'L97911', 'L97912', 'L97913', 'L97914', 'L97915', 'L97916', 'L97918', 'L97919', 'L97921', 'L97922', 'L97923', 'L97924', 'L97925', 'L97926', 'L97928', 'L97929', 'L98411', 'L98412', 'L98413', 'L98414', 'L98415', 'L98416', 'L98418', 'L98419', 'L98421', 'L98422', 'L98423', 'L98424', 'L98425', 'L98426', 'L98428', 'L98429', 'L98491', 'L98492', 'L98493', 'L98494', 'L98495', 'L98496', 'L98498', 'L98499']"
218.0,Extensive Third Degree Burns,"['T3111', 'T3121', 'T3122', 'T3131', 'T3132', 'T3133', 'T3141', 'T3142', 'T3143', 'T3144', 'T3151', 'T3152', 'T3153', 'T3154', 'T3155', 'T3161', 'T3162', 'T3163', 'T3164', 'T3165', 'T3166', 'T3171', 'T3172', 'T3173', 'T3174', 'T3175', 'T3176', 'T3177', 'T3181', 'T3182', 'T3183', 'T3184', 'T3185', 'T3186', 'T3187', 'T3188', 'T3191', 'T3192', 'T3193', 'T3194', 'T3195', 'T3196', 'T3197', 'T3198', 'T3199', 'T3211', 'T3221', 'T3222', 'T3231', 'T3232', 'T3233', 'T3241', 'T3242', 'T3243', 'T3244', 'T3251', 'T3252', 'T3253', 'T3254', 'T3255', 'T3261', 'T3262', 'T3263', 'T3264', 'T3265', 'T3266', 'T3271', 'T3272', 'T3273', 'T3274', 'T3275', 'T3276', 'T3277', 'T3281', 'T3282', 'T3283', 'T3284', 'T3285', 'T3286', 'T3287', 'T3288', 'T3291', 'T3292', 'T3293', 'T3294', 'T3295', 'T3296', 'T3297', 'T3298', 'T3299']"
219.0,Major Skin Burn or Condition,"['L00', 'L100', 'L101', 'L102', 'L103', 'L104', 'L105', 'L1081', 'L1089', 'L109', 'L120', 'L121', 'L1230', 'L1231', 'L1235', 'L128', 'L129', 'L491', 'L492', 'L493', 'L494', 'L495', 'L496', 'L497', 'L498', 'L499', 'L511', 'L512', 'L513', 'L552', 'Q810', 'Q811', 'Q812', 'Q818', 'Q819', 'T2030XA', 'T20311A', 'T20312A', 'T20319A', 'T2032XA', 'T2033XA', 'T2034XA', 'T2035XA', 'T2036XA', 'T2037XA', 'T2039XA', 'T2070XA', 'T20711A', 'T20712A', 'T20719A', 'T2072XA', 'T2073XA', 'T2074XA', 'T2075XA', 'T2076XA', 'T2077XA', 'T2079XA', 'T2130XA', 'T2131XA', 'T2132XA', 'T2133XA', 'T2134XA', 'T2135XA', 'T2136XA', 'T2137XA', 'T2139XA', 'T2170XA', 'T2171XA', 'T2172XA', 'T2173XA', 'T2174XA', 'T2175XA', 'T2176XA', 'T2177XA', 'T2179XA', 'T2230XA', 'T22311A', 'T22312A', 'T22319A', 'T22321A', 'T22322A', 'T22329A', 'T22331A', 'T22332A', 'T22339A', 'T22341A', 'T22342A', 'T22349A', 'T22351A', 'T22352A', 'T22359A', 'T22361A', 'T22362A', 'T22369A', 'T22391A', 'T22392A', 'T22399A', 'T2270XA', 'T22711A', 'T22712A', 'T22719A', 'T22721A', 'T22722A', 'T22729A', 'T22731A', 'T22732A', 'T22739A', 'T22741A', 'T22742A', 'T22749A', 'T22751A', 'T22752A', 'T22759A', 'T22761A', 'T22762A', 'T22769A', 'T22791A', 'T22792A', 'T22799A', 'T23301A', 'T23302A', 'T23309A', 'T23311A', 'T23312A', 'T23319A', 'T23321A', 'T23322A', 'T23329A', 'T23331A', 'T23332A', 'T23339A', 'T23341A', 'T23342A', 'T23349A', 'T23351A', 'T23352A', 'T23359A', 'T23361A', 'T23362A', 'T23369A', 'T23371A', 'T23372A', 'T23379A', 'T23391A', 'T23392A', 'T23399A', 'T23701A', 'T23702A', 'T23709A', 'T23711A', 'T23712A', 'T23719A', 'T23721A', 'T23722A', 'T23729A', 'T23731A', 'T23732A', 'T23739A', 'T23741A', 'T23742A', 'T23749A', 'T23751A', 'T23752A', 'T23759A', 'T23761A', 'T23762A', 'T23769A', 'T23771A', 'T23772A', 'T23779A', 'T23791A', 'T23792A', 'T23799A', 'T24301A', 'T24302A', 'T24309A', 'T24311A', 'T24312A', 'T24319A', 'T24321A', 'T24322A', 'T24329A', 'T24331A', 'T24332A', 'T24339A', 'T24391A', 'T24392A', 'T24399A', 'T24701A', 'T24702A', 'T24709A', 'T24711A', 'T24712A', 'T24719A', 'T24721A', 'T24722A', 'T24729A', 'T24731A', 'T24732A', 'T24739A', 'T24791A', 'T24792A', 'T24799A', 'T25311A', 'T25312A', 'T25319A', 'T25321A', 'T25322A', 'T25329A', 'T25331A', 'T25332A', 'T25339A', 'T25391A', 'T25392A', 'T25399A', 'T25711A', 'T25712A', 'T25719A', 'T25721A', 'T25722A', 'T25729A', 'T25731A', 'T25732A', 'T25739A', 'T25791A', 'T25792A', 'T25799A', 'T3110', 'T3120', 'T3130', 'T3140', 'T3150', 'T3160', 'T3170', 'T3180', 'T3190', 'T3210', 'T3220', 'T3230', 'T3240', 'T3250', 'T3260', 'T3270', 'T3280', 'T3290', 'T34011A', 'T34012A', 'T34019A', 'T3402XA', 'T3409XA', 'T341XXA', 'T342XXA', 'T343XXA', 'T3440XA', 'T3441XA', 'T3442XA', 'T34511A', 'T34512A', 'T34519A', 'T34521A', 'T34522A', 'T34529A', 'T34531A', 'T34532A', 'T34539A', 'T3462XA', 'T3470XA', 'T3471XA', 'T3472XA', 'T34811A', 'T34812A', 'T34819A']"
223.0,Severe Head Injury,"['S061X3A', 'S061X4A', 'S061X5A', 'S061X6A', 'S062X3A', 'S062X4A', 'S062X5A', 'S062X6A', 'S06303A', 'S06304A', 'S06305A', 'S06306A', 'S06313A', 'S06314A', 'S06315A', 'S06316A', 'S06323A', 'S06324A', 'S06325A', 'S06326A', 'S06333A', 'S06334A', 'S06335A', 'S06336A', 'S06343A', 'S06344A', 'S06345A', 'S06346A', 'S06353A', 'S06354A', 'S06355A', 'S06356A', 'S06363A', 'S06364A', 'S06365A', 'S06366A', 'S06373A', 'S06374A', 'S06375A', 'S06376A', 'S06383A', 'S06384A', 'S06385A', 'S06386A', 'S064X3A', 'S064X4A', 'S064X5A', 'S064X6A', 'S065X3A', 'S065X4A', 'S065X5A', 'S065X6A', 'S066X3A', 'S066X4A', 'S066X5A', 'S066X6A', 'S06813A', 'S06814A', 'S06815A', 'S06816A', 'S06823A', 'S06824A', 'S06825A', 'S06826A', 'S06893A', 'S06894A', 'S06895A', 'S06896A', 'S069X3A', 'S069X4A', 'S069X5A', 'S069X6A']"
226.0,Hip and Pelvic Fractures,"['M80051A', 'M80052A', 'M80059A', 'M80851A', 'M80852A', 'M80859A', 'M84451A', 'M84452A', 'M84453A', 'M84459A', 'M84551A', 'M84552A', 'M84553A', 'M84559A', 'M84651A', 'M84652A', 'M84653A', 'M84659A', 'M84754A', 'M84755A', 'M84756A', 'M84757A', 'M84758A', 'M84759A', 'M9701XA', 'M9702XA', 'S32301A', 'S32301B', 'S32302A', 'S32302B', 'S32309A', 'S32309B', 'S32311A', 'S32311B', 'S32312A', 'S32312B', 'S32313A', 'S32313B', 'S32314A', 'S32314B', 'S32315A', 'S32315B', 'S32316A', 'S32316B', 'S32391A', 'S32391B', 'S32392A', 'S32392B', 'S32399A', 'S32399B', 'S32401A', 'S32401B', 'S32402A', 'S32402B', 'S32409A', 'S32409B', 'S32411A', 'S32411B', 'S32412A', 'S32412B', 'S32413A', 'S32413B', 'S32414A', 'S32414B', 'S32415A', 'S32415B', 'S32416A', 'S32416B', 'S32421A', 'S32421B', 'S32422A', 'S32422B', 'S32423A', 'S32423B', 'S32424A', 'S32424B', 'S32425A', 'S32425B', 'S32426A', 'S32426B', 'S32431A', 'S32431B', 'S32432A', 'S32432B', 'S32433A', 'S32433B', 'S32434A', 'S32434B', 'S32435A', 'S32435B', 'S32436A', 'S32436B', 'S32441A', 'S32441B', 'S32442A', 'S32442B', 'S32443A', 'S32443B', 'S32444A', 'S32444B', 'S32445A', 'S32445B', 'S32446A', 'S32446B', 'S32451A', 'S32451B', 'S32452A', 'S32452B', 'S32453A', 'S32453B', 'S32454A', 'S32454B', 'S32455A', 'S32455B', 'S32456A', 'S32456B', 'S32461A', 'S32461B', 'S32462A', 'S32462B', 'S32463A', 'S32463B', 'S32464A', 'S32464B', 'S32465A', 'S32465B', 'S32466A', 'S32466B', 'S32471A', 'S32471B', 'S32472A', 'S32472B', 'S32473A', 'S32473B', 'S32474A', 'S32474B', 'S32475A', 'S32475B', 'S32476A', 'S32476B', 'S32481A', 'S32481B', 'S32482A', 'S32482B', 'S32483A', 'S32483B', 'S32484A', 'S32484B', 'S32485A', 'S32485B', 'S32486A', 'S32486B', 'S32491A', 'S32491B', 'S32492A', 'S32492B', 'S32499A', 'S32499B', 'S32501A', 'S32501B', 'S32502A', 'S32502B', 'S32509A', 'S32509B', 'S32511A', 'S32511B', 'S32512A', 'S32512B', 'S32519A', 'S32519B', 'S32591A', 'S32591B', 'S32592A', 'S32592B', 'S32599A', 'S32599B', 'S32601A', 'S32601B', 'S32602A', 'S32602B', 'S32609A', 'S32609B', 'S32611A', 'S32611B', 'S32612A', 'S32612B', 'S32613A', 'S32613B', 'S32614A', 'S32614B', 'S32615A', 'S32615B', 'S32616A', 'S32616B', 'S32691A', 'S32691B', 'S32692A', 'S32692B', 'S32699A', 'S32699B', 'S32810A', 'S32810B', 'S32811A', 'S32811B', 'S3282XA', 'S3282XB', 'S3289XA', 'S3289XB', 'S329XXA', 'S329XXB', 'S72001A', 'S72001B', 'S72001C', 'S72002A', 'S72002B', 'S72002C', 'S72009A', 'S72009B', 'S72009C', 'S72011A', 'S72011B', 'S72011C', 'S72012A', 'S72012B', 'S72012C', 'S72019A', 'S72019B', 'S72019C', 'S72021A', 'S72021B', 'S72021C', 'S72022A', 'S72022B', 'S72022C', 'S72023A', 'S72023B', 'S72023C', 'S72024A', 'S72024B', 'S72024C', 'S72025A', 'S72025B', 'S72025C', 'S72026A', 'S72026B', 'S72026C', 'S72031A', 'S72031B', 'S72031C', 'S72032A', 'S72032B', 'S72032C', 'S72033A', 'S72033B', 'S72033C', 'S72034A', 'S72034B', 'S72034C', 'S72035A', 'S72035B', 'S72035C', 'S72036A', 'S72036B', 'S72036C', 'S72041A', 'S72041B', 'S72041C', 'S72042A', 'S72042B', 'S72042C', 'S72043A', 'S72043B', 'S72043C', 'S72044A', 'S72044B', 'S72044C', 'S72045A', 'S72045B', 'S72045C', 'S72046A', 'S72046B', 'S72046C', 'S72051A', 'S72051B', 'S72051C', 'S72052A', 'S72052B', 'S72052C', 'S72059A', 'S72059B', 'S72059C', 'S72061A', 'S72061B', 'S72061C', 'S72062A', 'S72062B', 'S72062C', 'S72063A', 'S72063B', 'S72063C', 'S72064A', 'S72064B', 'S72064C', 'S72065A', 'S72065B', 'S72065C', 'S72066A', 'S72066B', 'S72066C', 'S72091A', 'S72091B', 'S72091C', 'S72092A', 'S72092B', 'S72092C', 'S72099A', 'S72099B', 'S72099C', 'S72101A', 'S72101B', 'S72101C', 'S72102A', 'S72102B', 'S72102C', 'S72109A', 'S72109B', 'S72109C', 'S72111A', 'S72111B', 'S72111C', 'S72112A', 'S72112B', 'S72112C', 'S72113A', 'S72113B', 'S72113C', 'S72114A', 'S72114B', 'S72114C', 'S72115A', 'S72115B', 'S72115C', 'S72116A', 'S72116B', 'S72116C', 'S72121A', 'S72121B', 'S72121C', 'S72122A', 'S72122B', 'S72122C', 'S72123A', 'S72123B', 'S72123C', 'S72124A', 'S72124B', 'S72124C', 'S72125A', 'S72125B', 'S72125C', 'S72126A', 'S72126B', 'S72126C', 'S72131A', 'S72131B', 'S72131C', 'S72132A', 'S72132B', 'S72132C', 'S72133A', 'S72133B', 'S72133C', 'S72134A', 'S72134B', 'S72134C', 'S72135A', 'S72135B', 'S72135C', 'S72136A', 'S72136B', 'S72136C', 'S72141A', 'S72141B', 'S72141C', 'S72142A', 'S72142B', 'S72142C', 'S72143A', 'S72143B', 'S72143C', 'S72144A', 'S72144B', 'S72144C', 'S72145A', 'S72145B', 'S72145C', 'S72146A', 'S72146B', 'S72146C', 'S7221XA', 'S7221XB', 'S7221XC', 'S7222XA', 'S7222XB', 'S7222XC', 'S7223XA', 'S7223XB', 'S7223XC', 'S7224XA', 'S7224XB', 'S7224XC', 'S7225XA', 'S7225XB', 'S7225XC', 'S7226XA', 'S7226XB', 'S7226XC', 'S79001A', 'S79002A', 'S79009A', 'S79011A', 'S79012A', 'S79019A', 'S79091A', 'S79092A', 'S79099A']"
228.0,Vertebral Fractures without Spinal Cord Injury,"['M4850XA', 'M4851XA', 'M4852XA', 'M4853XA', 'M4854XA', 'M4855XA', 'M4856XA', 'M4857XA', 'M4858XA', 'M8008XA', 'M8088XA', 'S12000A', 'S12000B', 'S12001A', 'S12001B', 'S1201XA', 'S1201XB', 'S1202XA', 'S1202XB', 'S12030A', 'S12030B', 'S12031A', 'S12031B', 'S12040A', 'S12040B', 'S12041A', 'S12041B', 'S12090A', 'S12090B', 'S12091A', 'S12091B', 'S12100A', 'S12100B', 'S12101A', 'S12101B', 'S12110A', 'S12110B', 'S12111A', 'S12111B', 'S12112A', 'S12112B', 'S12120A', 'S12120B', 'S12121A', 'S12121B', 'S12130A', 'S12130B', 'S12131A', 'S12131B', 'S1214XA', 'S1214XB', 'S12150A', 'S12150B', 'S12151A', 'S12151B', 'S12190A', 'S12190B', 'S12191A', 'S12191B', 'S12200A', 'S12200B', 'S12201A', 'S12201B', 'S12230A', 'S12230B', 'S12231A', 'S12231B', 'S1224XA', 'S1224XB', 'S12250A', 'S12250B', 'S12251A', 'S12251B', 'S12290A', 'S12290B', 'S12291A', 'S12291B', 'S12300A', 'S12300B', 'S12301A', 'S12301B', 'S12330A', 'S12330B', 'S12331A', 'S12331B', 'S1234XA', 'S1234XB', 'S12350A', 'S12350B', 'S12351A', 'S12351B', 'S12390A', 'S12390B', 'S12391A', 'S12391B', 'S12400A', 'S12400B', 'S12401A', 'S12401B', 'S12430A', 'S12430B', 'S12431A', 'S12431B', 'S1244XA', 'S1244XB', 'S12450A', 'S12450B', 'S12451A', 'S12451B', 'S12490A', 'S12490B', 'S12491A', 'S12491B', 'S12500A', 'S12500B', 'S12501A', 'S12501B', 'S12530A', 'S12530B', 'S12531A', 'S12531B', 'S1254XA', 'S1254XB', 'S12550A', 'S12550B', 'S12551A', 'S12551B', 'S12590A', 'S12590B', 'S12591A', 'S12591B', 'S12600A', 'S12600B', 'S12601A', 'S12601B', 'S12630A', 'S12630B', 'S12631A', 'S12631B', 'S1264XA', 'S1264XB', 'S12650A', 'S12650B', 'S12651A', 'S12651B', 'S12690A', 'S12690B', 'S12691A', 'S12691B', 'S128XXA', 'S129XXA', 'S22000A', 'S22000B', 'S22001A', 'S22001B', 'S22002A', 'S22002B', 'S22008A', 'S22008B', 'S22009A', 'S22009B', 'S22010A', 'S22010B', 'S22011A', 'S22011B', 'S22012A', 'S22012B', 'S22018A', 'S22018B', 'S22019A', 'S22019B', 'S22020A', 'S22020B', 'S22021A', 'S22021B', 'S22022A', 'S22022B', 'S22028A', 'S22028B', 'S22029A', 'S22029B', 'S22030A', 'S22030B', 'S22031A', 'S22031B', 'S22032A', 'S22032B', 'S22038A', 'S22038B', 'S22039A', 'S22039B', 'S22040A', 'S22040B', 'S22041A', 'S22041B', 'S22042A', 'S22042B', 'S22048A', 'S22048B', 'S22049A', 'S22049B', 'S22050A', 'S22050B', 'S22051A', 'S22051B', 'S22052A', 'S22052B', 'S22058A', 'S22058B', 'S22059A', 'S22059B', 'S22060A', 'S22060B', 'S22061A', 'S22061B', 'S22062A', 'S22062B', 'S22068A', 'S22068B', 'S22069A', 'S22069B', 'S22070A', 'S22070B', 'S22071A', 'S22071B', 'S22072A', 'S22072B', 'S22078A', 'S22078B', 'S22079A', 'S22079B', 'S22080A', 'S22080B', 'S22081A', 'S22081B', 'S22082A', 'S22082B', 'S22088A', 'S22088B', 'S22089A', 'S22089B', 'S32000A', 'S32000B', 'S32001A', 'S32001B', 'S32002A', 'S32002B', 'S32008A', 'S32008B', 'S32009A', 'S32009B', 'S32010A', 'S32010B', 'S32011A', 'S32011B', 'S32012A', 'S32012B', 'S32018A', 'S32018B', 'S32019A', 'S32019B', 'S32020A', 'S32020B', 'S32021A', 'S32021B', 'S32022A', 'S32022B', 'S32028A', 'S32028B', 'S32029A', 'S32029B', 'S32030A', 'S32030B', 'S32031A', 'S32031B', 'S32032A', 'S32032B', 'S32038A', 'S32038B', 'S32039A', 'S32039B', 'S32040A', 'S32040B', 'S32041A', 'S32041B', 'S32042A', 'S32042B', 'S32048A', 'S32048B', 'S32049A', 'S32049B', 'S32050A', 'S32050B', 'S32051A', 'S32051B', 'S32052A', 'S32052B', 'S32058A', 'S32058B', 'S32059A', 'S32059B', 'S3210XA', 'S3210XB', 'S32110A', 'S32110B', 'S32111A', 'S32111B', 'S32112A', 'S32112B', 'S32119A', 'S32119B', 'S32120A', 'S32120B', 'S32121A', 'S32121B', 'S32122A', 'S32122B', 'S32129A', 'S32129B', 'S32130A', 'S32130B', 'S32131A', 'S32131B', 'S32132A', 'S32132B', 'S32139A', 'S32139B', 'S3214XA', 'S3214XB', 'S3215XA', 'S3215XB', 'S3216XA', 'S3216XB', 'S3217XA', 'S3217XB', 'S3219XA', 'S3219XB', 'S322XXA', 'S322XXB']"
234.0,Traumatic Amputations and Amputation Complications,"['S48011A', 'S48011D', 'S48012A', 'S48012D', 'S48019A', 'S48019D', 'S48021A', 'S48021D', 'S48022A', 'S48022D', 'S48029A', 'S48029D', 'S48111A', 'S48111D', 'S48112A', 'S48112D', 'S48119A', 'S48119D', 'S48121A', 'S48121D', 'S48122A', 'S48122D', 'S48129A', 'S48129D', 'S48911A', 'S48911D', 'S48912A', 'S48912D', 'S48919A', 'S48919D', 'S48921A', 'S48921D', 'S48922A', 'S48922D', 'S48929A', 'S48929D', 'S58011A', 'S58011D', 'S58012A', 'S58012D', 'S58019A', 'S58019D', 'S58021A', 'S58021D', 'S58022A', 'S58022D', 'S58029A', 'S58029D', 'S58111A', 'S58111D', 'S58112A', 'S58112D', 'S58119A', 'S58119D', 'S58121A', 'S58121D', 'S58122A', 'S58122D', 'S58129A', 'S58129D', 'S58911A', 'S58911D', 'S58912A', 'S58912D', 'S58919A', 'S58919D', 'S58921A', 'S58921D', 'S58922A', 'S58922D', 'S58929A', 'S58929D', 'S68411A', 'S68411D', 'S68412A', 'S68412D', 'S68419A', 'S68419D', 'S68421A', 'S68421D', 'S68422A', 'S68422D', 'S68429A', 'S68429D', 'S68711A', 'S68711D', 'S68712A', 'S68712D', 'S68719A', 'S68719D', 'S68721A', 'S68721D', 'S68722A', 'S68722D', 'S68729A', 'S68729D', 'S78011A', 'S78011D', 'S78012A', 'S78012D', 'S78019A', 'S78019D', 'S78021A', 'S78021D', 'S78022A', 'S78022D', 'S78029A', 'S78029D', 'S78111A', 'S78111D', 'S78112A', 'S78112D', 'S78119A', 'S78119D', 'S78121A', 'S78121D', 'S78122A', 'S78122D', 'S78129A', 'S78129D', 'S78911A', 'S78911D', 'S78912A', 'S78912D', 'S78919A', 'S78919D', 'S78921A', 'S78921D', 'S78922A', 'S78922D', 'S78929A', 'S78929D', 'S88011A', 'S88011D', 'S88012A', 'S88012D', 'S88019A', 'S88019D', 'S88021A', 'S88021D', 'S88022A', 'S88022D', 'S88029A', 'S88029D', 'S88111A', 'S88111D', 'S88112A', 'S88112D', 'S88119A', 'S88119D', 'S88121A', 'S88121D', 'S88122A', 'S88122D', 'S88129A', 'S88129D', 'S88911A', 'S88911D', 'S88912A', 'S88912D', 'S88919A', 'S88919D', 'S88921A', 'S88921D', 'S88922A', 'S88922D', 'S88929A', 'S88929D', 'S98011A', 'S98011D', 'S98012A', 'S98012D', 'S98019A', 'S98019D', 'S98021A', 'S98021D', 'S98022A', 'S98022D', 'S98029A', 'S98029D', 'S98311A', 'S98311D', 'S98312A', 'S98312D', 'S98319A', 'S98319D', 'S98321A', 'S98321D', 'S98322A', 'S98322D', 'S98329A', 'S98329D', 'S98911A', 'S98911D', 'S98912A', 'S98912D', 'S98919A', 'S98919D', 'S98921A', 'S98921D', 'S98922A', 'S98922D', 'S98929A', 'S98929D', 'T870X1', 'T870X2', 'T870X9', 'T871X1', 'T871X2', 'T871X9', 'T8730', 'T8731', 'T8732', 'T8733', 'T8734', 'T8740', 'T8741', 'T8742', 'T8743', 'T8744', 'T8750', 'T8751', 'T8752', 'T8753', 'T8754', 'T8781', 'T8789', 'T879']"
242.0,"Extremely Immature Newborns, Birthweight < 500 Grams","['P0501', 'P0511', 'P0701']"
243.0,"Extremely Immature Newborns, Including Birthweight 500-749 Grams","['P0502', 'P0512', 'P0702', 'P0721', 'P0722', 'P0723']"
244.0,"Extremely Immature Newborns, Including Birthweight 750-999 Grams","['P0503', 'P0513', 'P0703', 'P0720', 'P0724', 'P0725', 'P0726']"
245.0,"Premature Newborns, Including Birthweight 1000-1499 Grams","['P0504', 'P0505', 'P0514', 'P0515', 'P0714', 'P0715', 'P0731', 'P0732', 'P0733']"
246.0,"Premature Newborns, Including Birthweight 1500-1999 Grams","['P0506', 'P0507', 'P0516', 'P0517', 'P0716', 'P0717', 'P0734', 'P0735']"
247.0,"Premature Newborns, Including Birthweight 2000-2499 Grams","['P0508', 'P0518', 'P0718', 'P0736', 'P0737', 'Q894', 'Z3861', 'Z3862', 'Z3863', 'Z3864', 'Z3865', 'Z3866', 'Z3868', 'Z3869', 'Z387', 'Z388']"
248.0,"Other Premature, Low Birthweight, Malnourished, or Multiple Birth Newborns","['P0500', 'P0509', 'P0510', 'P0519', 'P052', 'P059', 'P0700', 'P0710', 'P0730', 'P0738', 'P0739', 'Z3830', 'Z3831', 'Z384', 'Z385']"
249.0,"Term or Post-Term Singleton Newborn, Normal or High Birthweight","['P080', 'P081', 'P0821', 'P0822', 'Z3800', 'Z3801', 'Z381', 'Z382']"
251.0,"Stem Cell, Including Bone Marrow, Transplant Status/Complications","['D89810', 'D89811', 'D89812', 'D89813', 'T8600', 'T8601', 'T8602', 'T8603', 'T8609', 'T865', 'Z48290', 'Z9481', 'Z9484']"
253.0,Artificial Openings for Feeding or Elimination,"['K91850', 'K91858', 'K9400', 'K9401', 'K9402', 'K9403', 'K9409', 'K9410', 'K9411', 'K9412', 'K9413', 'K9419', 'K9420', 'K9421', 'K9422', 'K9423', 'K9429', 'K9430', 'K9431', 'K9432', 'K9433', 'K9439', 'Z431', 'Z432', 'Z433', 'Z434', 'Z435', 'Z436', 'Z438', 'Z439', 'Z931', 'Z932', 'Z933', 'Z934', 'Z9350', 'Z9351', 'Z9352', 'Z9359', 'Z936', 'Z938', 'Z939']"
254.0,"Amputation Status, Upper Limb or Lower Limb","['G546', 'G547', 'Z44001', 'Z44002', 'Z44009', 'Z44011', 'Z44012', 'Z44019', 'Z44021', 'Z44022', 'Z44029', 'Z44101', 'Z44102', 'Z44109', 'Z44111', 'Z44112', 'Z44119', 'Z44121', 'Z44122', 'Z44129', 'Z89111', 'Z89112', 'Z89119', 'Z89121', 'Z89122', 'Z89129', 'Z89201', 'Z89202', 'Z89209', 'Z89211', 'Z89212', 'Z89219', 'Z89221', 'Z89222', 'Z89229', 'Z89431', 'Z89432', 'Z89439', 'Z89441', 'Z89442', 'Z89449', 'Z89511', 'Z89512', 'Z89519', 'Z89611', 'Z89612', 'Z89619', 'Z899', 'Z9710', 'Z9711', 'Z9712', 'Z9713', 'Z9714', 'Z9715', 'Z9716']"


==> vitals.yml <==
apiVersion: v1
metadata:
  askId:
    - AIDE_0074871
  caAgileId: poc
  projectKey: com.optum.LongDoc_LM_paper.x
  projectFriendlyName: LongDoc_LM_paper-x
  componentType: code
  targetQG: GATE_00

